A discrete de Rham method for the Reissner-Mindlin plate bending problem on polygonal meshes

In this work we propose a discretisation method for the Reissner--Mindlin plate bending problem in primitive variables that supports general polygonal meshes and arbitrary order. The method is inspired by a two-dimensional discrete de Rham complex for which key commutation properties hold that enable the cancellation of the contribution to the error linked to the enforcement of the Kirchhoff constraint. Denoting by $k\ge 0$ the polynomial degree for the discrete spaces and by $h$ the meshsize, we derive for the proposed method an error estimate in $h^{k+1}$ for general $k$, as well as a locking-free error estimate for the lowest-order case $k=0$. The theoretical results are validated on a complete panel of numerical tests.

==> outputs/analytical_solution/hexa_k0_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.241412   121      400      800        280       0.279267   --
0    0.129713   441      1400     2800       960       0.173962   0.76
0    0.0657364  1681     5200     10400      3520      0.100738   0.80
0    0.0329799  6561     20000    40000      13440     0.0549075  0.88
0    0.016504   25921    78400    156800     52480     0.0292133  0.91


==> outputs/analytical_solution/hexa_k0_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.241412   121      400      800        280       0.286201   --
0    0.129713   441      1400     2800       960       0.178592   0.76
0    0.0657364  1681     5200     10400      3520      0.103489   0.80
0    0.0329799  6561     20000    40000      13440     0.0564194  0.88
0    0.016504   25921    78400    156800     52480     0.0300213  0.91


==> outputs/analytical_solution/hexa_k0_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.241412   121      400      800        280       0.349584   --
0    0.129713   441      1400     2800       960       0.179384   1.07
0    0.0657364  1681     5200     10400      3520      0.103494   0.81
0    0.0329799  6561     20000    40000      13440     0.0564182  0.88
0    0.016504   25921    78400    156800     52480     0.0300207  0.91


==> outputs/analytical_solution/hexa_k1_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.241412   121      400      1963       801       0.0311508    --
1    0.129713   441      1400     6923       2801      0.00878048   2.04
1    0.0657364  1681     5200     25843      10401     0.00230195   1.97
1    0.0329799  6561     20000    99683      40001     0.000586435  1.98
1    0.016504   25921    78400    391363     156801    0.000147778  1.99


==> outputs/analytical_solution/hexa_k1_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.241412   121      400      1963       801       0.0316371    --
1    0.129713   441      1400     6923       2801      0.00896246   2.03
1    0.0657364  1681     5200     25843      10401     0.00235404   1.97
1    0.0329799  6561     20000    99683      40001     0.00060003   1.98
1    0.016504   25921    78400    391363     156801    0.000151233  1.99


==> outputs/analytical_solution/hexa_k1_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.241412   121      400      1963       801       0.0318962   --
1    0.129713   441      1400     6923       2801      0.00896544  2.04
1    0.0657364  1681     5200     25843      10401     0.00242659  1.92
1    0.0329799  6561     20000    99683      40001     0.00152319  0.68
1    0.016504   25921    78400    391363     156801    0.00449744  -1.56


==> outputs/analytical_solution/hexa_k2_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.241412   121      400      3368       1443      0.00252256   --
2    0.129713   441      1400     11928      5083      0.000375936  3.06
2    0.0657364  1681     5200     44648      18963     4.97671e-05  2.98
2    0.0329799  6561     20000    172488     73123     6.35626e-06  2.98


==> outputs/analytical_solution/hexa_k2_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.241412   121      400      3368       1443      0.0025157    --
2    0.129713   441      1400     11928      5083      0.000375378  3.06
2    0.0657364  1681     5200     44648      18963     4.97075e-05  2.97
2    0.0329799  6561     20000    172488     73123     6.46855e-06  2.96


==> outputs/analytical_solution/hexa_k2_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.241412   121      400      3368       1443      0.00255303   --
2    0.129713   441      1400     11928      5083      0.000970618  1.56
2    0.0657364  1681     5200     44648      18963     0.00347547   -1.88
2    0.0329799  6561     20000    172488     73123     0.00939776   -1.44


==> outputs/analytical_solution/hexa_k3_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.241412   121      400      5015       2206      0.000204937  --
3    0.129713   441      1400     17815      7806      1.7985e-05   3.92
3    0.0657364  1681     5200     66815      29206     1.2724e-06   3.90
3    0.0329799  6561     20000    258415     112806    8.33278e-08  3.95


==> outputs/analytical_solution/hexa_k3_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.241412   121      400      5015       2206      0.000195693  --
3    0.129713   441      1400     17815      7806      1.67625e-05  3.96
3    0.0657364  1681     5200     66815      29206     2.45176e-06  2.83
3    0.0329799  6561     20000    258415     112806    6.09286e-06  -1.32


==> outputs/analytical_solution/hexa_k3_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
3    0.241412   121      400      5015       2206      0.00150518  --
3    0.129713   441      1400     17815      7806      0.00468991  -1.83
3    0.0657364  1681     5200     66815      29206     0.0175851   -1.94
3    0.0329799  6561     20000    258415     112806    0.0590861   -1.76


==> outputs/analytical_solution/locref_k0_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.176777   160      352      704        193       0.225042   --
0    0.0883883  640      1344     2688       705       0.126878   0.83
0    0.0441942  2560     5248     10496      2689      0.0688762  0.88
0    0.0220971  10240    20736    41472      10497     0.0381319  0.85


==> outputs/analytical_solution/locref_k0_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.176777   160      352      704        193       0.23096    --
0    0.0883883  640      1344     2688       705       0.130341   0.83
0    0.0441942  2560     5248     10496      2689      0.0707819  0.88
0    0.0220971  10240    20736    41472      10497     0.0391874  0.85


==> outputs/analytical_solution/locref_k0_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.176777   160      352      704        193       0.289142   --
0    0.0883883  640      1344     2688       705       0.130862   1.14
0    0.0441942  2560     5248     10496      2689      0.0707863  0.89
0    0.0220971  10240    20736    41472      10497     0.0391876  0.85


==> outputs/analytical_solution/locref_k1_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.176777   160      352      1888       705       0.032414    --
1    0.0883883  640      1344     7296       2689      0.00907618  1.84
1    0.0441942  2560     5248     28672      10497     0.00239722  1.92
1    0.0220971  10240    20736    113664     41473     0.00061453  1.96


==> outputs/analytical_solution/locref_k1_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.176777   160      352      1888       705       0.0332962    --
1    0.0883883  640      1344     7296       2689      0.00933815   1.83
1    0.0441942  2560     5248     28672      10497     0.00246917   1.92
1    0.0220971  10240    20736    113664     41473     0.000633322  1.96


==> outputs/analytical_solution/locref_k1_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.176777   160      352      1888       705       0.0412595    --
1    0.0883883  640      1344     7296       2689      0.00937262   2.14
1    0.0441942  2560     5248     28672      10497     0.00249341   1.91
1    0.0220971  10240    20736    113664     41473     0.000986081  1.34


==> outputs/analytical_solution/locref_k2_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.176777   160      352      3392       1377      0.00251454   --
2    0.0883883  640      1344     13184      5313      0.000334566  2.91
2    0.0441942  2560     5248     51968      20865     4.29974e-05  2.96
2    0.0220971  10240    20736    206336     82689     5.44189e-06  2.98


==> outputs/analytical_solution/locref_k2_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.176777   160      352      3392       1377      0.00254311   --
2    0.0883883  640      1344     13184      5313      0.00034213   2.89
2    0.0441942  2560     5248     51968      20865     4.4303e-05   2.95
2    0.0220971  10240    20736    206336     82689     6.03451e-06  2.88


==> outputs/analytical_solution/locref_k2_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.176777   160      352      3392       1377      0.00278237   --
2    0.0883883  640      1344     13184      5313      0.000816864  1.77
2    0.0441942  2560     5248     51968      20865     0.00157104   -0.94
2    0.0220971  10240    20736    206336     82689     0.00362026   -1.20


==> outputs/analytical_solution/locref_k3_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.176777   160      352      5216       2209      0.000138782  --
3    0.0883883  640      1344     20352      8577      9.09067e-06  3.93
3    0.0441942  2560     5248     80384      33793     5.8507e-07   3.96
3    0.0220971  10240    20736    319488     134145    3.72526e-08  3.97


==> outputs/analytical_solution/locref_k3_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.176777   160      352      5216       2209      0.000138324  --
3    0.0883883  640      1344     20352      8577      9.20954e-06  3.91
3    0.0441942  2560     5248     80384      33793     2.57338e-06  1.84
3    0.0220971  10240    20736    319488     134145    4.29719e-06  -0.74


==> outputs/analytical_solution/locref_k3_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.176777   160      352      5216       2209      0.00030878   --
3    0.0883883  640      1344     20352      8577      0.000582723  -0.92
3    0.0441942  2560     5248     80384      33793     0.0026086    -2.16
3    0.0220971  10240    20736    319488     134145    0.0275845    -3.40


==> outputs/analytical_solution/tri_k0_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.125     224      352      704        129       0.0884018  --
0    0.0625    896      1376     2752       481       0.0421114  1.07
0    0.03125   3584     5440     10880      1857      0.0205366  1.04
0    0.015625  14336    21632    43264      7297      0.0101393  1.02


==> outputs/analytical_solution/tri_k0_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.125     224      352      704        129       0.0899853  --
0    0.0625    896      1376     2752       481       0.043036   1.06
0    0.03125   3584     5440     10880      1857      0.0210376  1.03
0    0.015625  14336    21632    43264      7297      0.0103988  1.02


==> outputs/analytical_solution/tri_k0_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.125     224      352      704        129       0.350661   --
0    0.0625    896      1376     2752       481       0.0485878  2.85
0    0.03125   3584     5440     10880      1857      0.0210841  1.20
0    0.015625  14336    21632    43264      7297      0.0103977  1.02


==> outputs/analytical_solution/tri_k1_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.125     224      352      2080       705       0.0107671    --
1    0.0625    896      1376     8192       2753      0.00274132   1.97
1    0.03125   3584     5440     32512      10881     0.00069123   1.99
1    0.015625  14336    21632    129536     43265     0.000173296  2.00


==> outputs/analytical_solution/tri_k1_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.125     224      352      2080       705       0.0106906    --
1    0.0625    896      1376     8192       2753      0.00268873   1.99
1    0.03125   3584     5440     32512      10881     0.000673916  2.00
1    0.015625  14336    21632    129536     43265     0.000168729  2.00


==> outputs/analytical_solution/tri_k1_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.125     224      352      2080       705       0.0126909    --
1    0.0625    896      1376     8192       2753      0.00270323   2.23
1    0.03125   3584     5440     32512      10881     0.000710053  1.93
1    0.015625  14336    21632    129536     43265     0.000666977  0.09


==> outputs/analytical_solution/tri_k2_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.125     224      352      3904       1505      0.00047622   --
2    0.0625    896      1376     15424      5921      6.03185e-05  2.98
2    0.03125   3584     5440     61312      23489     7.57869e-06  2.99
2    0.015625  14336    21632    244480     93569     9.48827e-07  3.00


==> outputs/analytical_solution/tri_k2_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.125     224      352      3904       1505      0.00047225   --
2    0.0625    896      1376     15424      5921      5.94162e-05  2.99
2    0.03125   3584     5440     61312      23489     7.82083e-06  2.93
2    0.015625  14336    21632    244480     93569     3.61987e-06  1.11


==> outputs/analytical_solution/tri_k2_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.125     224      352      3904       1505      0.000513148  --
2    0.0625    896      1376     15424      5921      0.00033427   0.62
2    0.03125   3584     5440     61312      23489     0.000751775  -1.17
2    0.015625  14336    21632    244480     93569     0.00207581   -1.47


==> outputs/analytical_solution/tri_k3_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.125     224      352      6176       2529      1.59792e-05  --
3    0.0625    896      1376     24448      9985      1.01394e-06  3.98
3    0.03125   3584     5440     97280      39681     6.37003e-08  3.99
3    0.015625  14336    21632    388096     158209    4.14998e-09  3.94


==> outputs/analytical_solution/tri_k3_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.125     224      352      6176       2529      1.57063e-05  --
3    0.0625    896      1376     24448      9985      2.93977e-06  2.42
3    0.03125   3584     5440     97280      39681     3.33608e-06  -0.18
3    0.015625  14336    21632    388096     158209    3.55e-06     -0.09


==> outputs/analytical_solution/tri_k3_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.125     224      352      6176       2529      0.000264541  --
3    0.0625    896      1376     24448      9985      0.000515578  -0.96
3    0.03125   3584     5440     97280      39681     0.00156338   -1.60
3    0.015625  14336    21632    388096     158209    0.0045388    -1.54


==> outputs/kirchoff_limit/hexa-mesh6-by-t.dat <==
t     Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
1e-1  0    0.00825375  103041   310400   620800     207360    0.230166   0.01  0.0565874     0.01
1e-2  0    0.00825375  103041   310400   620800     207360    0.0270836  0.43  0.000757253   0.81
1e-3  0    0.00825375  103041   310400   620800     207360    0.0145644  0.97  0.000199015   1.95
1e-4  0    0.00825375  103041   310400   620800     207360    0.0143842  0.98  0.000190084   2.00
1e-5  0    0.00825375  103041   310400   620800     207360    0.0143824  0.98  0.000202955   1.83


==> outputs/kirchoff_limit/hexa_k0_t1e-1/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError   Rate  DisCentError  Rate
0    0.241412    121      400      800        280       0.374784  --    0.143675      --
0    0.129713    441      1400     2800       960       0.292851  0.40  0.090331      0.75
0    0.0657364   1681     5200     10400      3520      0.252099  0.22  0.0670211     0.44
0    0.0329799   6561     20000    40000      13440     0.236327  0.09  0.0593034     0.18
0    0.016504    25921    78400    156800     52480     0.23148   0.03  0.0571478     0.05
0    0.00825375  103041   310400   620800     207360    0.230166  0.01  0.0565874     0.01


==> outputs/kirchoff_limit/hexa_k0_t1e-1/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 800
DimXGrad: 280
DimSystem: 1000
EnError: 0.374784
RotError: 0.298437
DisError: 0.161178
KirError: 10792.7
DisCentError: 0.143675
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00326464
TprocDDRCore: 0.01
TwallModel: 0.0711771
TprocModel: 0.24
TwallSolve: 0.0137956
TprocSolve: 0.02


==> outputs/kirchoff_limit/hexa_k0_t1e-1/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 2800
DimXGrad: 960
DimSystem: 3600
EnError: 0.292851
RotError: 0.183653
DisError: 0.0944865
KirError: 134476
DisCentError: 0.090331
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00381615
TprocDDRCore: 0.05
TwallModel: 0.197254
TprocModel: 0.75
TwallSolve: 0.0841526
TprocSolve: 0.09


==> outputs/kirchoff_limit/hexa_k0_t1e-1/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 10400
DimXGrad: 3520
DimSystem: 13600
EnError: 0.252099
RotError: 0.105149
DisError: 0.0682325
KirError: 1.21845e+06
DisCentError: 0.0670211
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0100272
TprocDDRCore: 0.14
TwallModel: 0.603093
TprocModel: 2.55
TwallSolve: 1.01428
TprocSolve: 1.02


==> outputs/kirchoff_limit/hexa_k0_t1e-1/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 0
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 40000
DimXGrad: 13440
DimSystem: 52800
EnError: 0.236327
RotError: 0.0562437
DisError: 0.0596508
KirError: 764888
DisCentError: 0.0593034
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0303776
TprocDDRCore: 0.51
TwallModel: 2.27039
TprocModel: 9.72
TwallSolve: 11.8282
TprocSolve: 11.82


==> outputs/kirchoff_limit/hexa_k0_t1e-1/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 0
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 156800
DimXGrad: 52480
DimSystem: 208000
EnError: 0.23148
RotError: 0.0289244
DisError: 0.0572411
KirError: 451075
DisCentError: 0.0571478
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.151625
TprocDDRCore: 1.98
TwallModel: 9.30848
TprocModel: 37.85
TwallSolve: 122.453
TprocSolve: 122.42


==> outputs/kirchoff_limit/hexa_k0_t1e-1/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_6.typ2
Degree: 0
MeshSize: 0.00825375
NbCells: 103041
NbEdges: 310400
NbVertices: 207360
DimEXCurl: 620800
DimXGrad: 207360
DimSystem: 825600
EnError: 0.230166
RotError: 0.0146276
DisError: 0.0566115
KirError: 209694
DisCentError: 0.0565874
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.586582
TprocDDRCore: 8.05
TwallModel: 37.1393
TprocModel: 150.11
TwallSolve: 1031.49
TprocSolve: 1031.41


==> outputs/kirchoff_limit/hexa_k0_t1e-1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00326464    0.01          0.0711771   0.24        0.0137956   0.02
0.00381615    0.05          0.197254    0.75        0.0841526   0.09
0.0100272     0.14          0.603093    2.55        1.01428     1.02
0.0303776     0.51          2.27039     9.72        11.8282     11.82
0.151625      1.98          9.30848     37.85       122.453     122.42
0.586582      8.05          37.1393     150.11      1031.49     1031.41


==> outputs/kirchoff_limit/hexa_k0_t1e-2/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.241412    121      400      800        280       0.294048   --    0.0879275     --
0    0.129713    441      1400     2800       960       0.182044   0.77  0.0346687     1.50
0    0.0657364   1681     5200     10400      3520      0.105905   0.80  0.0112762     1.65
0    0.0329799   6561     20000    40000      13440     0.0598725  0.83  0.0035052     1.69
0    0.016504    25921    78400    156800     52480     0.0365443  0.71  0.00132616    1.40
0    0.00825375  103041   310400   620800     207360    0.0270836  0.43  0.000757253   0.81


==> outputs/kirchoff_limit/hexa_k0_t1e-2/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 800
DimXGrad: 280
DimSystem: 1000
EnError: 0.294048
RotError: 0.297417
DisError: 0.10598
KirError: 110.012
DisCentError: 0.0879275
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00204868
TprocDDRCore: 0.01
TwallModel: 0.0716916
TprocModel: 0.24
TwallSolve: 0.0168962
TprocSolve: 0.02


==> outputs/kirchoff_limit/hexa_k0_t1e-2/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 2800
DimXGrad: 960
DimSystem: 3600
EnError: 0.182044
RotError: 0.183485
DisError: 0.0395045
KirError: 1353.98
DisCentError: 0.0346687
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00428421
TprocDDRCore: 0.04
TwallModel: 0.213795
TprocModel: 0.8
TwallSolve: 0.11325
TprocSolve: 0.11


==> outputs/kirchoff_limit/hexa_k0_t1e-2/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 10400
DimXGrad: 3520
DimSystem: 13600
EnError: 0.105905
RotError: 0.105106
DisError: 0.0129296
KirError: 12203.7
DisCentError: 0.0112762
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00822475
TprocDDRCore: 0.15
TwallModel: 0.632437
TprocModel: 2.73
TwallSolve: 1.40577
TprocSolve: 1.4


==> outputs/kirchoff_limit/hexa_k0_t1e-2/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 0
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 40000
DimXGrad: 13440
DimSystem: 52800
EnError: 0.0598725
RotError: 0.0562308
DisError: 0.00400877
KirError: 7650.68
DisCentError: 0.0035052
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.037626
TprocDDRCore: 0.5
TwallModel: 2.32897
TprocModel: 9.76
TwallSolve: 16.1188
TprocSolve: 16.12


==> outputs/kirchoff_limit/hexa_k0_t1e-2/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 0
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 156800
DimXGrad: 52480
DimSystem: 208000
EnError: 0.0365443
RotError: 0.028921
DisError: 0.0014514
KirError: 4510.91
DisCentError: 0.00132616
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.15009
TprocDDRCore: 2.06
TwallModel: 9.41623
TprocModel: 38.38
TwallSolve: 154.317
TprocSolve: 152.65


==> outputs/kirchoff_limit/hexa_k0_t1e-2/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_6.typ2
Degree: 0
MeshSize: 0.00825375
NbCells: 103041
NbEdges: 310400
NbVertices: 207360
DimEXCurl: 620800
DimXGrad: 207360
DimSystem: 825600
EnError: 0.0270836
RotError: 0.0146269
DisError: 0.000785009
KirError: 2096.96
DisCentError: 0.000757253
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.590602
TprocDDRCore: 8.01
TwallModel: 37.3033
TprocModel: 149.83
TwallSolve: 1057.22
TprocSolve: 1056.51


==> outputs/kirchoff_limit/hexa_k0_t1e-2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00204868    0.01          0.0716916   0.24        0.0168962   0.02
0.00428421    0.04          0.213795    0.8         0.11325     0.11
0.00822475    0.15          0.632437    2.73        1.40577     1.4
0.037626      0.5           2.32897     9.76        16.1188     16.12
0.15009       2.06          9.41623     38.38       154.317     152.65
0.590602      8.01          37.3033     149.83      1057.22     1056.51


==> outputs/kirchoff_limit/hexa_k0_t1e-3/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.241412    121      400      800        280       0.293091   --    0.0873476     --
0    0.129713    441      1400     2800       960       0.180572   0.78  0.0341025     1.51
0    0.0657364   1681     5200     10400      3520      0.103397   0.82  0.0107161     1.70
0    0.0329799   6561     20000    40000      13440     0.0553407  0.91  0.00294686    1.87
0    0.016504    25921    78400    156800     52480     0.0285303  0.96  0.00076799    1.94
0    0.00825375  103041   310400   620800     207360    0.0145644  0.97  0.000199015   1.95


==> outputs/kirchoff_limit/hexa_k0_t1e-3/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 800
DimXGrad: 280
DimSystem: 1000
EnError: 0.293091
RotError: 0.297405
DisError: 0.105414
KirError: 1.04779
DisCentError: 0.0873476
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00225162
TprocDDRCore: 0.01
TwallModel: 0.0709003
TprocModel: 0.23
TwallSolve: 0.0178632
TprocSolve: 0.02


==> outputs/kirchoff_limit/hexa_k0_t1e-3/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 2800
DimXGrad: 960
DimSystem: 3600
EnError: 0.180572
RotError: 0.18348
DisError: 0.0389586
KirError: 13.0783
DisCentError: 0.0341025
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00351601
TprocDDRCore: 0.04
TwallModel: 0.194228
TprocModel: 0.75
TwallSolve: 0.126556
TprocSolve: 0.12


==> outputs/kirchoff_limit/hexa_k0_t1e-3/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 10400
DimXGrad: 3520
DimSystem: 13600
EnError: 0.103397
RotError: 0.105101
DisError: 0.0123962
KirError: 121.986
DisCentError: 0.0107161
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00810557
TprocDDRCore: 0.14
TwallModel: 0.637651
TprocModel: 2.67
TwallSolve: 1.48562
TprocSolve: 1.48


==> outputs/kirchoff_limit/hexa_k0_t1e-3/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 0
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 40000
DimXGrad: 13440
DimSystem: 52800
EnError: 0.0553407
RotError: 0.0562282
DisError: 0.00347899
KirError: 76.5975
DisCentError: 0.00294686
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.032125
TprocDDRCore: 0.48
TwallModel: 2.33093
TprocModel: 9.89
TwallSolve: 18.3414
TprocSolve: 18.35


==> outputs/kirchoff_limit/hexa_k0_t1e-3/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 0
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 156800
DimXGrad: 52480
DimSystem: 208000
EnError: 0.0285303
RotError: 0.0289201
DisError: 0.000914745
KirError: 45.1357
DisCentError: 0.00076799
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.13662
TprocDDRCore: 1.93
TwallModel: 9.49666
TprocModel: 38.15
TwallSolve: 214.172
TprocSolve: 212.61


==> outputs/kirchoff_limit/hexa_k0_t1e-3/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_6.typ2
Degree: 0
MeshSize: 0.00825375
NbCells: 103041
NbEdges: 310400
NbVertices: 207360
DimEXCurl: 620800
DimXGrad: 207360
DimSystem: 825600
EnError: 0.0145644
RotError: 0.0146266
DisError: 0.000236802
KirError: 20.9734
DisCentError: 0.000199015
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.587615
TprocDDRCore: 8.02
TwallModel: 37.6086
TprocModel: 150.33
TwallSolve: 1545.47
TprocSolve: 1537.59


==> outputs/kirchoff_limit/hexa_k0_t1e-3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00225162    0.01          0.0709003   0.23        0.0178632   0.02
0.00351601    0.04          0.194228    0.75        0.126556    0.12
0.00810557    0.14          0.637651    2.67        1.48562     1.48
0.032125      0.48          2.33093     9.89        18.3414     18.35
0.13662       1.93          9.49666     38.15       214.172     212.61
0.587615      8.02          37.6086     150.33      1545.47     1537.59


==> outputs/kirchoff_limit/hexa_k0_t1e-4/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.241412    121      400      800        280       0.293789   --    0.0873418     --
0    0.129713    441      1400     2800       960       0.180565   0.78  0.0340968     1.51
0    0.0657364   1681     5200     10400      3520      0.103371   0.82  0.0107104     1.70
0    0.0329799   6561     20000    40000      13440     0.0552934  0.91  0.00294099    1.87
0    0.016504    25921    78400    156800     52480     0.0284386  0.96  0.000762172   1.95
0    0.00825375  103041   310400   620800     207360    0.0143842  0.98  0.000190084   2.00


==> outputs/kirchoff_limit/hexa_k0_t1e-4/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 800
DimXGrad: 280
DimSystem: 1000
EnError: 0.293789
RotError: 0.297405
DisError: 0.105409
KirError: 0.994403
DisCentError: 0.0873418
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00311962
TprocDDRCore: 0.01
TwallModel: 0.0717029
TprocModel: 0.23
TwallSolve: 0.0171901
TprocSolve: 0.02


==> outputs/kirchoff_limit/hexa_k0_t1e-4/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 2800
DimXGrad: 960
DimSystem: 3600
EnError: 0.180565
RotError: 0.18348
DisError: 0.0389531
KirError: 0.93667
DisCentError: 0.0340968
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00403848
TprocDDRCore: 0.04
TwallModel: 0.21634
TprocModel: 0.8
TwallSolve: 0.115427
TprocSolve: 0.12


==> outputs/kirchoff_limit/hexa_k0_t1e-4/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 10400
DimXGrad: 3520
DimSystem: 13600
EnError: 0.103371
RotError: 0.105101
DisError: 0.0123908
KirError: 1.02976
DisCentError: 0.0107104
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00837281
TprocDDRCore: 0.15
TwallModel: 0.705867
TprocModel: 2.74
TwallSolve: 1.45178
TprocSolve: 1.45


==> outputs/kirchoff_limit/hexa_k0_t1e-4/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 0
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 40000
DimXGrad: 13440
DimSystem: 52800
EnError: 0.0552934
RotError: 0.0562281
DisError: 0.00347348
KirError: 0.752906
DisCentError: 0.00294099
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0300185
TprocDDRCore: 0.51
TwallModel: 2.29654
TprocModel: 9.81
TwallSolve: 18.2085
TprocSolve: 18.2


==> outputs/kirchoff_limit/hexa_k0_t1e-4/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 0
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 156800
DimXGrad: 52480
DimSystem: 208000
EnError: 0.0284386
RotError: 0.02892
DisError: 0.000909276
KirError: 0.450921
DisCentError: 0.000762172
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.140042
TprocDDRCore: 1.91
TwallModel: 9.32514
TprocModel: 38.62
TwallSolve: 181.038
TprocSolve: 181.03


==> outputs/kirchoff_limit/hexa_k0_t1e-4/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_6.typ2
Degree: 0
MeshSize: 0.00825375
NbCells: 103041
NbEdges: 310400
NbVertices: 207360
DimEXCurl: 620800
DimXGrad: 207360
DimSystem: 825600
EnError: 0.0143842
RotError: 0.0146265
DisError: 0.000228481
KirError: 0.209758
DisCentError: 0.000190084
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.52733
TprocDDRCore: 7.66
TwallModel: 36.5406
TprocModel: 149.49
TwallSolve: 1428.98
TprocSolve: 1428.83


==> outputs/kirchoff_limit/hexa_k0_t1e-4/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00311962    0.01          0.0717029   0.23        0.0171901   0.02
0.00403848    0.04          0.21634     0.8         0.115427    0.12
0.00837281    0.15          0.705867    2.74        1.45178     1.45
0.0300185     0.51          2.29654     9.81        18.2085     18.2
0.140042      1.91          9.32514     38.62       181.038     181.03
0.52733       7.66          36.5406     149.49      1428.98     1428.83


==> outputs/kirchoff_limit/hexa_k0_t1e-5/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.241412    121      400      800        280       0.354992   --    0.0873413     --
0    0.129713    441      1400     2800       960       0.181339   1.08  0.034096      1.51
0    0.0657364   1681     5200     10400      3520      0.103378   0.83  0.0107127     1.70
0    0.0329799   6561     20000    40000      13440     0.05529    0.91  0.00294256    1.87
0    0.016504    25921    78400    156800     52480     0.0284352  0.96  0.000720801   2.03
0    0.00825375  103041   310400   620800     207360    0.0143824  0.98  0.000202955   1.83


==> outputs/kirchoff_limit/hexa_k0_t1e-5/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 800
DimXGrad: 280
DimSystem: 1000
EnError: 0.354992
RotError: 0.297405
DisError: 0.105408
KirError: 0.999944
DisCentError: 0.0873413
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0030341
TprocDDRCore: 0.01
TwallModel: 0.0683215
TprocModel: 0.23
TwallSolve: 0.0165943
TprocSolve: 0.01


==> outputs/kirchoff_limit/hexa_k0_t1e-5/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 2800
DimXGrad: 960
DimSystem: 3600
EnError: 0.181339
RotError: 0.18348
DisError: 0.0389521
KirError: 1.00041
DisCentError: 0.034096
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00386855
TprocDDRCore: 0.04
TwallModel: 0.188843
TprocModel: 0.73
TwallSolve: 0.205726
TprocSolve: 0.21


==> outputs/kirchoff_limit/hexa_k0_t1e-5/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 10400
DimXGrad: 3520
DimSystem: 13600
EnError: 0.103378
RotError: 0.105102
DisError: 0.0123929
KirError: 0.606229
DisCentError: 0.0107127
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00814169
TprocDDRCore: 0.14
TwallModel: 0.594228
TprocModel: 2.53
TwallSolve: 1.50446
TprocSolve: 1.5


==> outputs/kirchoff_limit/hexa_k0_t1e-5/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 0
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 40000
DimXGrad: 13440
DimSystem: 52800
EnError: 0.05529
RotError: 0.0562253
DisError: 0.00347743
KirError: 0.0216953
DisCentError: 0.00294256
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0388828
TprocDDRCore: 0.49
TwallModel: 2.34748
TprocModel: 9.94
TwallSolve: 18.1989
TprocSolve: 18.2


==> outputs/kirchoff_limit/hexa_k0_t1e-5/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 0
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 156800
DimXGrad: 52480
DimSystem: 208000
EnError: 0.0284352
RotError: 0.028918
DisError: 0.000870981
KirError: 0.00415002
DisCentError: 0.000720801
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.130101
TprocDDRCore: 1.71
TwallModel: 9.35345
TprocModel: 37.62
TwallSolve: 192.364
TprocSolve: 192.34


==> outputs/kirchoff_limit/hexa_k0_t1e-5/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_6.typ2
Degree: 0
MeshSize: 0.00825375
NbCells: 103041
NbEdges: 310400
NbVertices: 207360
DimEXCurl: 620800
DimXGrad: 207360
DimSystem: 825600
EnError: 0.0143824
RotError: 0.0146274
DisError: 0.000230156
KirError: 0.00209464
DisCentError: 0.000202955
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.580756
TprocDDRCore: 7.77
TwallModel: 37.2709
TprocModel: 149.95
TwallSolve: 1514.86
TprocSolve: 1513.32


==> outputs/kirchoff_limit/hexa_k0_t1e-5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0030341     0.01          0.0683215   0.23        0.0165943   0.01
0.00386855    0.04          0.188843    0.73        0.205726    0.21
0.00814169    0.14          0.594228    2.53        1.50446     1.5
0.0388828     0.49          2.34748     9.94        18.1989     18.2
0.130101      1.71          9.35345     37.62       192.364     192.34
0.611032      8.38          37.7652     151.63      1508.47     1507.32


==> outputs/kirchoff_limit/hexa_k1_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError   Rate  DisCentError  Rate
1    0.241412   121      400      1963       801       0.231991  --    0.0578072     --
1    0.129713   441      1400     6923       2801      0.229892  0.01  0.0565114     0.04
1    0.0657364  1681     5200     25843      10401     0.229725  0.00  0.0564062     0.00
1    0.0329799  6561     20000    99683      40001     0.229714  0.00  0.0563983     0.00
1    0.016504   25921    78400    391363     156801    0.229713  0.00  0.0563978     0.00


==> outputs/kirchoff_limit/hexa_k1_t1e-1/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 1963
DimXGrad: 801
DimSystem: 2604
EnError: 0.231991
RotError: 0.0326902
DisError: 0.0581204
KirError: 723475
DisCentError: 0.0578072
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00533959
TprocDDRCore: 0.03
TwallModel: 0.0880764
TprocModel: 0.46
TwallSolve: 0.0511582
TprocSolve: 0.06


==> outputs/kirchoff_limit/hexa_k1_t1e-1/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 6923
DimXGrad: 2801
DimSystem: 9404
EnError: 0.229892
RotError: 0.00918227
DisError: 0.0565141
KirError: 552259
DisCentError: 0.0565114
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00697405
TprocDDRCore: 0.1
TwallModel: 0.216274
TprocModel: 1.46
TwallSolve: 0.227397
TprocSolve: 0.22


==> outputs/kirchoff_limit/hexa_k1_t1e-1/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 25843
DimXGrad: 10401
DimSystem: 35604
EnError: 0.229725
RotError: 0.00240208
DisError: 0.0564062
KirError: 383198
DisCentError: 0.0564062
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0201848
TprocDDRCore: 0.38
TwallModel: 0.552739
TprocModel: 3.84
TwallSolve: 2.11614
TprocSolve: 2.11


==> outputs/kirchoff_limit/hexa_k1_t1e-1/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 99683
DimXGrad: 40001
DimSystem: 138404
EnError: 0.229714
RotError: 0.00061117
DisError: 0.0563983
KirError: 647095
DisCentError: 0.0563983
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0481336
TprocDDRCore: 1.1
TwallModel: 2.25957
TprocModel: 15.07
TwallSolve: 25.5346
TprocSolve: 25.52


==> outputs/kirchoff_limit/hexa_k1_t1e-1/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 1
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 391363
DimXGrad: 156801
DimSystem: 545604
EnError: 0.229713
RotError: 0.000153903
DisError: 0.0563978
KirError: 207501
DisCentError: 0.0563978
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.129645
TprocDDRCore: 2.94
TwallModel: 9.126
TprocModel: 61.05
TwallSolve: 266.622
TprocSolve: 266.6


==> outputs/kirchoff_limit/hexa_k1_t1e-1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00533959    0.03          0.0880764   0.46        0.0511582   0.06
0.00697405    0.1           0.216274    1.46        0.227397    0.22
0.0201848     0.38          0.552739    3.84        2.11614     2.11
0.0481336     1.1           2.25957     15.07       25.5346     25.52
0.129645      2.94          9.126       61.05       266.622     266.6


==> outputs/kirchoff_limit/hexa_k1_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
1    0.241412   121      400      1963       801       0.0318619   --    0.00137521    --
1    0.129713   441      1400     6923       2801      0.00925965  1.99  0.000106605   4.12
1    0.0657364  1681     5200     25843      10401     0.00328789  1.52  1.22915e-05   3.18
1    0.0329799  6561     20000    99683      40001     0.002372    0.47  6.05344e-06   1.03
1    0.016504   25921    78400    391363     156801    0.00229981  0.04  5.75515e-06   0.07


==> outputs/kirchoff_limit/hexa_k1_t1e-3/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 1963
DimXGrad: 801
DimSystem: 2604
EnError: 0.0318619
RotError: 0.032286
DisError: 0.00784048
KirError: 72.4237
DisCentError: 0.00137521
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00508373
TprocDDRCore: 0.02
TwallModel: 0.0809052
TprocModel: 0.47
TwallSolve: 0.0325405
TprocSolve: 0.03


==> outputs/kirchoff_limit/hexa_k1_t1e-3/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 6923
DimXGrad: 2801
DimSystem: 9404
EnError: 0.00925965
RotError: 0.00912046
DisError: 0.00115757
KirError: 55.2366
DisCentError: 0.000106605
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00856565
TprocDDRCore: 0.11
TwallModel: 0.210293
TprocModel: 1.52
TwallSolve: 0.224069
TprocSolve: 0.23


==> outputs/kirchoff_limit/hexa_k1_t1e-3/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 25843
DimXGrad: 10401
DimSystem: 35604
EnError: 0.00328789
RotError: 0.00239431
DisError: 0.000154534
KirError: 38.3207
DisCentError: 1.22915e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0230526
TprocDDRCore: 0.42
TwallModel: 0.598437
TprocModel: 4.09
TwallSolve: 2.06656
TprocSolve: 2.07


==> outputs/kirchoff_limit/hexa_k1_t1e-3/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 99683
DimXGrad: 40001
DimSystem: 138404
EnError: 0.002372
RotError: 0.000610241
DisError: 2.06345e-05
KirError: 64.7097
DisCentError: 6.05344e-06
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0467229
TprocDDRCore: 1.07
TwallModel: 2.2621
TprocModel: 15.13
TwallSolve: 25.8376
TprocSolve: 25.84


==> outputs/kirchoff_limit/hexa_k1_t1e-3/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 1
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 391363
DimXGrad: 156801
DimSystem: 545604
EnError: 0.00229981
RotError: 0.000153793
DisError: 6.2773e-06
KirError: 20.7501
DisCentError: 5.75515e-06
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.129927
TprocDDRCore: 3
TwallModel: 9.28792
TprocModel: 61.31
TwallSolve: 293.252
TprocSolve: 293.22


==> outputs/kirchoff_limit/hexa_k1_t1e-3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00508373    0.02          0.0809052   0.47        0.0325405   0.03
0.00856565    0.11          0.210293    1.52        0.224069    0.23
0.0230526     0.42          0.598437    4.09        2.06656     2.07
0.0467229     1.07          2.2621      15.13       25.8376     25.84
0.129927      3             9.28792     61.31       293.252     293.22


==> outputs/kirchoff_limit/hexa_k1_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate   DisCentError  Rate
1    0.241412   121      400      1963       801       0.0320318   --     0.001378      --
1    0.129713   441      1400     6923       2801      0.00897332  2.05   0.000174296   3.33
1    0.0657364  1681     5200     25843      10401     0.00242338  1.93   2.86642e-05   2.66
1    0.0329799  6561     20000    99683      40001     0.00384882  -0.67  9.12528e-05   -1.68
1    0.016504   25921    78400    391363     156801    0.00460972  -0.26  6.5304e-05    0.48


==> outputs/kirchoff_limit/hexa_k1_t1e-5/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 1963
DimXGrad: 801
DimSystem: 2604
EnError: 0.0320318
RotError: 0.0322858
DisError: 0.00784102
KirError: 1.26705
DisCentError: 0.001378
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00439815
TprocDDRCore: 0.03
TwallModel: 0.0787722
TprocModel: 0.44
TwallSolve: 0.0294606
TprocSolve: 0.03


==> outputs/kirchoff_limit/hexa_k1_t1e-5/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 6923
DimXGrad: 2801
DimSystem: 9404
EnError: 0.00897332
RotError: 0.00912156
DisError: 0.00116314
KirError: 0.041262
DisCentError: 0.000174296
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00936708
TprocDDRCore: 0.11
TwallModel: 0.209442
TprocModel: 1.47
TwallSolve: 0.221806
TprocSolve: 0.23


==> outputs/kirchoff_limit/hexa_k1_t1e-5/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 25843
DimXGrad: 10401
DimSystem: 35604
EnError: 0.00242338
RotError: 0.00246424
DisError: 0.000174275
KirError: 0.00394413
DisCentError: 2.86642e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0187111
TprocDDRCore: 0.39
TwallModel: 0.558312
TprocModel: 3.94
TwallSolve: 2.06321
TprocSolve: 2.07


==> outputs/kirchoff_limit/hexa_k1_t1e-5/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 99683
DimXGrad: 40001
DimSystem: 138404
EnError: 0.00384882
RotError: 0.00391399
DisError: 0.000174739
KirError: 0.00652755
DisCentError: 9.12528e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0466612
TprocDDRCore: 1.07
TwallModel: 2.26167
TprocModel: 15.08
TwallSolve: 25.8983
TprocSolve: 25.9


==> outputs/kirchoff_limit/hexa_k1_t1e-5/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_5.typ2
Degree: 1
MeshSize: 0.016504
NbCells: 25921
NbEdges: 78400
NbVertices: 52480
DimEXCurl: 391363
DimXGrad: 156801
DimSystem: 545604
EnError: 0.00460972
RotError: 0.00468799
DisError: 0.00024467
KirError: 0.00227628
DisCentError: 6.5304e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.128445
TprocDDRCore: 2.98
TwallModel: 9.36032
TprocModel: 61.33
TwallSolve: 292.009
TprocSolve: 292


==> outputs/kirchoff_limit/hexa_k1_t1e-5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00439815    0.03          0.0787722   0.44        0.0294606   0.03
0.00936708    0.11          0.209442    1.47        0.221806    0.23
0.0187111     0.39          0.558312    3.94        2.06321     2.07
0.0466612     1.07          2.26167     15.08       25.8983     25.9
0.128445      2.98          9.36032     61.33       292.009     292


==> outputs/kirchoff_limit/hexa_k2_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError   Rate  DisCentError  Rate
2    0.241412   121      400      3368       1443      0.229727  --    0.0563742     --
2    0.129713   441      1400     11928      5083      0.229713  0.00  0.0563956     -0.00
2    0.0657364  1681     5200     44648      18963     0.229713  0.00  0.0563976     -0.00
2    0.0329799  6561     20000    172488     73123     0.229713  0.00  0.0563977     -0.00


==> outputs/kirchoff_limit/hexa_k2_t1e-1/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 2
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 3368
DimXGrad: 1443
DimSystem: 4571
EnError: 0.229727
RotError: 0.00261711
DisError: 0.0564061
KirError: 1.7068e+06
DisCentError: 0.0563742
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00664546
TprocDDRCore: 0.06
TwallModel: 0.170326
TprocModel: 1.19
TwallSolve: 0.0889713
TprocSolve: 0.09


==> outputs/kirchoff_limit/hexa_k2_t1e-1/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 2
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 11928
DimXGrad: 5083
DimSystem: 16531
EnError: 0.229713
RotError: 0.000389567
DisError: 0.0563979
KirError: 371400
DisCentError: 0.0563956
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0158306
TprocDDRCore: 0.18
TwallModel: 0.487583
TprocModel: 3.84
TwallSolve: 0.831847
TprocSolve: 0.83


==> outputs/kirchoff_limit/hexa_k2_t1e-1/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 2
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 44648
DimXGrad: 18963
DimSystem: 62651
EnError: 0.229713
RotError: 5.14347e-05
DisError: 0.0563977
KirError: 592764
DisCentError: 0.0563976
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0259566
TprocDDRCore: 0.54
TwallModel: 1.39803
TprocModel: 10.26
TwallSolve: 9.19551
TprocSolve: 9.19


==> outputs/kirchoff_limit/hexa_k2_t1e-1/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 2
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 172488
DimXGrad: 73123
DimSystem: 243691
EnError: 0.229713
RotError: 6.55238e-06
DisError: 0.0563977
KirError: 485150
DisCentError: 0.0563977
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0608349
TprocDDRCore: 1.48
TwallModel: 5.94922
TprocModel: 42.51
TwallSolve: 96.4383
TprocSolve: 96.43


==> outputs/kirchoff_limit/hexa_k2_t1e-1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00664546    0.06          0.170326    1.19        0.0889713   0.09
0.0158306     0.18          0.487583    3.84        0.831847    0.83
0.0259566     0.54          1.39803     10.26       9.19551     9.19
0.0608349     1.48          5.94922     42.51       96.4383     96.43


==> outputs/kirchoff_limit/hexa_k2_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
2    0.241412   121      400      3368       1443      0.00341785  --    1.44178e-05   --
2    0.129713   441      1400     11928      5083      0.00232554  0.62  3.62051e-06   2.22
2    0.0657364  1681     5200     44648      18963     0.00229537  0.02  5.47777e-06   -0.61
2    0.0329799  6561     20000    172488     73123     0.00229484  0.00  5.77447e-06   -0.08


==> outputs/kirchoff_limit/hexa_k2_t1e-3/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 2
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 3368
DimXGrad: 1443
DimSystem: 4571
EnError: 0.00341785
RotError: 0.00257376
DisError: 0.000558952
KirError: 170.682
DisCentError: 1.44178e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00621406
TprocDDRCore: 0.05
TwallModel: 0.161096
TprocModel: 1.2
TwallSolve: 0.0872089
TprocSolve: 0.09


==> outputs/kirchoff_limit/hexa_k2_t1e-3/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 2
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 11928
DimXGrad: 5083
DimSystem: 16531
EnError: 0.00232554
RotError: 0.000382958
DisError: 4.14399e-05
KirError: 37.1401
DisCentError: 3.62051e-06
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0103629
TprocDDRCore: 0.18
TwallModel: 0.408543
TprocModel: 3.27
TwallSolve: 0.825506
TprocSolve: 0.82


==> outputs/kirchoff_limit/hexa_k2_t1e-3/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 2
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 44648
DimXGrad: 18963
DimSystem: 62651
EnError: 0.00229537
RotError: 5.05971e-05
DisError: 6.22448e-06
KirError: 59.2764
DisCentError: 5.47777e-06
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0293657
TprocDDRCore: 0.6
TwallModel: 1.39592
TprocModel: 10.32
TwallSolve: 8.70754
TprocSolve: 8.7


==> outputs/kirchoff_limit/hexa_k2_t1e-3/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 2
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 172488
DimXGrad: 73123
DimSystem: 243691
EnError: 0.00229484
RotError: 6.52109e-06
DisError: 5.78599e-06
KirError: 48.515
DisCentError: 5.77447e-06
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0622037
TprocDDRCore: 1.5
TwallModel: 5.98583
TprocModel: 42.76
TwallSolve: 95.1418
TprocSolve: 95.14


==> outputs/kirchoff_limit/hexa_k2_t1e-3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00621406    0.05          0.161096    1.2         0.0872089   0.09
0.0103629     0.18          0.408543    3.27        0.825506    0.82
0.0293657     0.6           1.39592     10.32       8.70754     8.7
0.0622037     1.5           5.98583     42.76       95.1418     95.14


==> outputs/kirchoff_limit/hexa_k2_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate   DisCentError  Rate
2    0.241412   121      400      3368       1443      0.00253782  --     1.10746e-05   --
2    0.129713   441      1400     11928      5083      0.00109882  1.35   0.000108199   -3.67
2    0.0657364  1681     5200     44648      18963     0.00322727  -1.59  0.000318389   -1.59
2    0.0329799  6561     20000    172488     73123     0.00953013  -1.57  0.00246918    -2.97


==> outputs/kirchoff_limit/hexa_k2_t1e-5/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_1.typ2
Degree: 2
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimEXCurl: 3368
DimXGrad: 1443
DimSystem: 4571
EnError: 0.00253782
RotError: 0.00257756
DisError: 0.000557213
KirError: 0.0597266
DisCentError: 1.10746e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00690355
TprocDDRCore: 0.05
TwallModel: 0.172922
TprocModel: 1.25
TwallSolve: 0.089655
TprocSolve: 0.08


==> outputs/kirchoff_limit/hexa_k2_t1e-5/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_2.typ2
Degree: 2
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimEXCurl: 11928
DimXGrad: 5083
DimSystem: 16531
EnError: 0.00109882
RotError: 0.00111692
DisError: 0.000148938
KirError: 0.00372389
DisCentError: 0.000108199
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0121289
TprocDDRCore: 0.18
TwallModel: 0.483315
TprocModel: 3.69
TwallSolve: 0.824673
TprocSolve: 0.83


==> outputs/kirchoff_limit/hexa_k2_t1e-5/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_3.typ2
Degree: 2
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimEXCurl: 44648
DimXGrad: 18963
DimSystem: 62651
EnError: 0.00322727
RotError: 0.0032815
DisError: 0.00031451
KirError: 0.00592987
DisCentError: 0.000318389
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0281219
TprocDDRCore: 0.6
TwallModel: 1.41455
TprocModel: 10.32
TwallSolve: 8.70104
TprocSolve: 8.69


==> outputs/kirchoff_limit/hexa_k2_t1e-5/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/hexa1_4.typ2
Degree: 2
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
DimEXCurl: 172488
DimXGrad: 73123
DimSystem: 243691
EnError: 0.00953013
RotError: 0.00968247
DisError: 0.0023265
KirError: 0.00376034
DisCentError: 0.00246918
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0627195
TprocDDRCore: 1.51
TwallModel: 5.92388
TprocModel: 43
TwallSolve: 94.9493
TprocSolve: 94.95


==> outputs/kirchoff_limit/hexa_k2_t1e-5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00690355    0.05          0.172922    1.25        0.089655    0.08
0.0121289     0.18          0.483315    3.69        0.824673    0.83
0.0281219     0.6           1.41455     10.32       8.70104     8.69
0.0627195     1.51          5.92388     43          94.9493     94.95


==> outputs/kirchoff_limit/tri-mesh6-by-t.dat <==
t     Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
1e-1  0    0.00390625  229376   344576   689152     115201    0.229727    0.00  0.056405      0.00
1e-2  0    0.00390625  229376   344576   689152     115201    0.0230926   0.03  0.000570138   0.05
1e-3  0    0.00390625  229376   344576   689152     115201    0.00345163  0.71  1.17078e-05   1.36
1e-4  0    0.00390625  229376   344576   689152     115201    0.00258696  1.00  2.42571e-06   3.43
1e-5  0    0.00390625  229376   344576   689152     115201    0.00273651  0.92  0.000680157   -3.91


==> outputs/kirchoff_limit/tri2_k0_t1e-1/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError   Rate  DisCentError  Rate
0    0.0707107   800      1240     2480       441       0.233181  --    0.0571306     --
0    0.0353553   3200     4880     9760       1681      0.230556  0.02  0.0565554     0.01
0    0.0176777   12800    19360    38720      6561      0.229921  0.00  0.0564354     0.00
0    0.00883883  51200    77120    154240     25921     0.229765  0.00  0.056407      0.00
0    0.00441942  204800   307840   615680     103041    0.229726  0.00  0.0564001     0.00


==> outputs/kirchoff_limit/tri2_k0_t1e-1/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_1.typ2
Degree: 0
MeshSize: 0.0707107
NbCells: 800
NbEdges: 1240
NbVertices: 441
DimEXCurl: 2480
DimXGrad: 441
DimSystem: 2841
EnError: 0.233181
RotError: 0.0429447
DisError: 0.0571102
KirError: 45837.9
DisCentError: 0.0571306
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0056075
TprocDDRCore: 0.06
TwallModel: 0.0813101
TprocModel: 0.52
TwallSolve: 0.0312987
TprocSolve: 0.03


==> outputs/kirchoff_limit/tri2_k0_t1e-1/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_2.typ2
Degree: 0
MeshSize: 0.0353553
NbCells: 3200
NbEdges: 4880
NbVertices: 1681
DimEXCurl: 9760
DimXGrad: 1681
DimSystem: 11281
EnError: 0.230556
RotError: 0.0211649
DisError: 0.0565442
KirError: 1.87895e+06
DisCentError: 0.0565554
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.011931
TprocDDRCore: 0.21
TwallModel: 0.213867
TprocModel: 1.41
TwallSolve: 0.237221
TprocSolve: 0.23


==> outputs/kirchoff_limit/tri2_k0_t1e-1/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_3.typ2
Degree: 0
MeshSize: 0.0176777
NbCells: 12800
NbEdges: 19360
NbVertices: 6561
DimEXCurl: 38720
DimXGrad: 6561
DimSystem: 44961
EnError: 0.229921
RotError: 0.0105161
DisError: 0.056432
KirError: 537424
DisCentError: 0.0564354
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0319231
TprocDDRCore: 0.66
TwallModel: 0.593604
TprocModel: 4.15
TwallSolve: 2.35518
TprocSolve: 2.35


==> outputs/kirchoff_limit/tri2_k0_t1e-1/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_4.typ2
Degree: 0
MeshSize: 0.00883883
NbCells: 51200
NbEdges: 77120
NbVertices: 25921
DimEXCurl: 154240
DimXGrad: 25921
DimSystem: 179521
EnError: 0.229765
RotError: 0.00524295
DisError: 0.0564061
KirError: 245707
DisCentError: 0.056407
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0764782
TprocDDRCore: 1.77
TwallModel: 2.35281
TprocModel: 15.78
TwallSolve: 19.3972
TprocSolve: 19.4


==> outputs/kirchoff_limit/tri2_k0_t1e-1/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_5.typ2
Degree: 0
MeshSize: 0.00441942
NbCells: 204800
NbEdges: 307840
NbVertices: 103041
DimEXCurl: 615680
DimXGrad: 103041
DimSystem: 717441
EnError: 0.229726
RotError: 0.00261788
DisError: 0.0563998
KirError: 705425
DisCentError: 0.0564001
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.315379
TprocDDRCore: 6.58
TwallModel: 10.9497
TprocModel: 76.91
TwallSolve: 173.627
TprocSolve: 173.6


==> outputs/kirchoff_limit/tri2_k0_t1e-1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0056075     0.06          0.0813101   0.52        0.0312987   0.03
0.011931      0.21          0.213867    1.41        0.237221    0.23
0.0319231     0.66          0.593604    4.15        2.35518     2.35
0.0764782     1.77          2.35281     15.78       19.3972     19.4
0.315379      6.58          10.9497     76.91       173.627     173.6


==> outputs/kirchoff_limit/tri2_k0_t1e-2/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.0707107   800      1240     2480       441       0.0484119  --    0.00193445    --
0    0.0353553   3200     4880     9760       1681      0.0310868  0.64  0.000889041   1.12
0    0.0176777   12800    19360    38720      6561      0.025185   0.30  0.0006429     0.47
0    0.00883883  51200    77120    154240     25921     0.0235213  0.10  0.000583369   0.14
0    0.00441942  204800   307840   615680     103041    0.0230924  0.03  0.000568786   0.04


==> outputs/kirchoff_limit/tri2_k0_t1e-2/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_1.typ2
Degree: 0
MeshSize: 0.0707107
NbCells: 800
NbEdges: 1240
NbVertices: 441
DimEXCurl: 2480
DimXGrad: 441
DimSystem: 2841
EnError: 0.0484119
RotError: 0.0433546
DisError: 0.0021215
KirError: 458.99
DisCentError: 0.00193445
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00449496
TprocDDRCore: 0.05
TwallModel: 0.0797628
TprocModel: 0.49
TwallSolve: 0.039832
TprocSolve: 0.04


==> outputs/kirchoff_limit/tri2_k0_t1e-2/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_2.typ2
Degree: 0
MeshSize: 0.0353553
NbCells: 3200
NbEdges: 4880
NbVertices: 1681
DimEXCurl: 9760
DimXGrad: 1681
DimSystem: 11281
EnError: 0.0310868
RotError: 0.0213094
DisError: 0.000914266
KirError: 18809.8
DisCentError: 0.000889041
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.014344
TprocDDRCore: 0.21
TwallModel: 0.243487
TprocModel: 1.71
TwallSolve: 0.316436
TprocSolve: 0.32


==> outputs/kirchoff_limit/tri2_k0_t1e-2/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_3.typ2
Degree: 0
MeshSize: 0.0176777
NbCells: 12800
NbEdges: 19360
NbVertices: 6561
DimEXCurl: 38720
DimXGrad: 6561
DimSystem: 44961
EnError: 0.025185
RotError: 0.0105469
DisError: 0.000644971
KirError: 5375.3
DisCentError: 0.0006429
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.031029
TprocDDRCore: 0.67
TwallModel: 0.608854
TprocModel: 4.06
TwallSolve: 3.32313
TprocSolve: 3.33


==> outputs/kirchoff_limit/tri2_k0_t1e-2/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_4.typ2
Degree: 0
MeshSize: 0.00883883
NbCells: 51200
NbEdges: 77120
NbVertices: 25921
DimEXCurl: 154240
DimXGrad: 25921
DimSystem: 179521
EnError: 0.0235213
RotError: 0.00524758
DisError: 0.000583463
KirError: 2457.11
DisCentError: 0.000583369
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0743227
TprocDDRCore: 1.75
TwallModel: 2.32098
TprocModel: 15.9
TwallSolve: 26.6672
TprocSolve: 26.67


==> outputs/kirchoff_limit/tri2_k0_t1e-2/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_5.typ2
Degree: 0
MeshSize: 0.00441942
NbCells: 204800
NbEdges: 307840
NbVertices: 103041
DimEXCurl: 615680
DimXGrad: 103041
DimSystem: 717441
EnError: 0.0230924
RotError: 0.00261849
DisError: 0.000568777
KirError: 7054.26
DisCentError: 0.000568786
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.287315
TprocDDRCore: 6.35
TwallModel: 9.96688
TprocModel: 64.82
TwallSolve: 203.578
TprocSolve: 203.57


==> outputs/kirchoff_limit/tri2_k0_t1e-2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00449496    0.05          0.0797628   0.49        0.039832    0.04
0.014344      0.21          0.243487    1.71        0.316436    0.32
0.031029      0.67          0.608854    4.06        3.32313     3.33
0.0743227     1.75          2.32098     15.9        26.6672     26.67
0.287315      6.35          9.96688     64.82       203.578     203.57


==> outputs/kirchoff_limit/tri2_k0_t1e-3/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
0    0.0707107   800      1240     2480       441       0.042774    --    0.00138762    --
0    0.0353553   3200     4880     9760       1681      0.0212061   1.01  0.000335413   2.05
0    0.0176777   12800    19360    38720      6561      0.0107265   0.98  8.63493e-05   1.96
0    0.00883883  51200    77120    154240     25921     0.00570284  0.91  2.56414e-05   1.75
0    0.00441942  204800   307840   615680     103041    0.00346806  0.72  1.05604e-05   1.28


==> outputs/kirchoff_limit/tri2_k0_t1e-3/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_1.typ2
Degree: 0
MeshSize: 0.0707107
NbCells: 800
NbEdges: 1240
NbVertices: 441
DimEXCurl: 2480
DimXGrad: 441
DimSystem: 2841
EnError: 0.042774
RotError: 0.0434537
DisError: 0.00163321
KirError: 3.93909
DisCentError: 0.00138762
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00505192
TprocDDRCore: 0.05
TwallModel: 0.0856257
TprocModel: 0.53
TwallSolve: 0.0410886
TprocSolve: 0.03


==> outputs/kirchoff_limit/tri2_k0_t1e-3/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_2.typ2
Degree: 0
MeshSize: 0.0353553
NbCells: 3200
NbEdges: 4880
NbVertices: 1681
DimEXCurl: 9760
DimXGrad: 1681
DimSystem: 11281
EnError: 0.0212061
RotError: 0.021441
DisError: 0.000395916
KirError: 186.787
DisCentError: 0.000335413
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0122402
TprocDDRCore: 0.2
TwallModel: 0.207519
TprocModel: 1.5
TwallSolve: 0.322892
TprocSolve: 0.32


==> outputs/kirchoff_limit/tri2_k0_t1e-3/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_3.typ2
Degree: 0
MeshSize: 0.0176777
NbCells: 12800
NbEdges: 19360
NbVertices: 6561
DimEXCurl: 38720
DimXGrad: 6561
DimSystem: 44961
EnError: 0.0107265
RotError: 0.0106546
DisError: 0.000100708
KirError: 53.9086
DisCentError: 8.63493e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0316258
TprocDDRCore: 0.7
TwallModel: 0.60705
TprocModel: 4.07
TwallSolve: 3.29603
TprocSolve: 3.3


==> outputs/kirchoff_limit/tri2_k0_t1e-3/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_4.typ2
Degree: 0
MeshSize: 0.00883883
NbCells: 51200
NbEdges: 77120
NbVertices: 25921
DimEXCurl: 154240
DimXGrad: 25921
DimSystem: 179521
EnError: 0.00570284
RotError: 0.0053063
DisError: 2.86665e-05
KirError: 24.6449
DisCentError: 2.56414e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0825023
TprocDDRCore: 1.74
TwallModel: 2.46319
TprocModel: 16.02
TwallSolve: 28.4041
TprocSolve: 28.4


==> outputs/kirchoff_limit/tri2_k0_t1e-3/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_5.typ2
Degree: 0
MeshSize: 0.00441942
NbCells: 204800
NbEdges: 307840
NbVertices: 103041
DimEXCurl: 615680
DimXGrad: 103041
DimSystem: 717441
EnError: 0.00346806
RotError: 0.00264102
DisError: 1.10241e-05
KirError: 70.6579
DisCentError: 1.05604e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.283631
TprocDDRCore: 6.31
TwallModel: 9.94133
TprocModel: 64.74
TwallSolve: 250.157
TprocSolve: 250.14


==> outputs/kirchoff_limit/tri2_k0_t1e-3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00505192    0.05          0.0856257   0.53        0.0410886   0.03
0.0122402     0.2           0.207519    1.5         0.322892    0.32
0.0316258     0.7           0.60705     4.07        3.29603     3.3
0.0825023     1.74          2.46319     16.02       28.4041     28.4
0.283631      6.31          9.94133     64.74       250.157     250.14


==> outputs/kirchoff_limit/tri2_k0_t1e-4/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
0    0.0707107   800      1240     2480       441       0.0430022   --    0.00138217    --
0    0.0353553   3200     4880     9760       1681      0.0210866   1.03  0.000329918   2.07
0    0.0176777   12800    19360    38720      6561      0.0104837   1.01  8.09608e-05   2.03
0    0.00883883  51200    77120    154240     25921     0.0052315   1.00  2.09241e-05   1.95
0    0.00441942  204800   307840   615680     103041    0.00261983  1.00  1.63252e-05   0.36


==> outputs/kirchoff_limit/tri2_k0_t1e-4/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_1.typ2
Degree: 0
MeshSize: 0.0707107
NbCells: 800
NbEdges: 1240
NbVertices: 441
DimEXCurl: 2480
DimXGrad: 441
DimSystem: 2841
EnError: 0.0430022
RotError: 0.0434549
DisError: 0.00162854
KirError: 0.967807
DisCentError: 0.00138217
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0048525
TprocDDRCore: 0.06
TwallModel: 0.0797646
TprocModel: 0.51
TwallSolve: 0.0408798
TprocSolve: 0.03


==> outputs/kirchoff_limit/tri2_k0_t1e-4/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_2.typ2
Degree: 0
MeshSize: 0.0353553
NbCells: 3200
NbEdges: 4880
NbVertices: 1681
DimEXCurl: 9760
DimXGrad: 1681
DimSystem: 11281
EnError: 0.0210866
RotError: 0.0214435
DisError: 0.000391257
KirError: 1.76379
DisCentError: 0.000329918
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0122474
TprocDDRCore: 0.19
TwallModel: 0.237863
TprocModel: 1.63
TwallSolve: 0.322822
TprocSolve: 0.33


==> outputs/kirchoff_limit/tri2_k0_t1e-4/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_3.typ2
Degree: 0
MeshSize: 0.0176777
NbCells: 12800
NbEdges: 19360
NbVertices: 6561
DimEXCurl: 38720
DimXGrad: 6561
DimSystem: 44961
EnError: 0.0104837
RotError: 0.0106594
DisError: 9.61687e-05
KirError: 0.507379
DisCentError: 8.09608e-05
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0388636
TprocDDRCore: 0.69
TwallModel: 0.640829
TprocModel: 4.42
TwallSolve: 3.30856
TprocSolve: 3.31


==> outputs/kirchoff_limit/tri2_k0_t1e-4/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_4.typ2
Degree: 0
MeshSize: 0.00883883
NbCells: 51200
NbEdges: 77120
NbVertices: 25921
DimEXCurl: 154240
DimXGrad: 25921
DimSystem: 179521
EnError: 0.0052315
RotError: 0.00531521
DisError: 2.45133e-05
KirError: 0.245733
DisCentError: 2.09241e-05
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0764124
TprocDDRCore: 1.74
TwallModel: 2.33973
TprocModel: 15.97
TwallSolve: 28.4446
TprocSolve: 28.45


==> outputs/kirchoff_limit/tri2_k0_t1e-4/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_5.typ2
Degree: 0
MeshSize: 0.00441942
NbCells: 204800
NbEdges: 307840
NbVertices: 103041
DimEXCurl: 615680
DimXGrad: 103041
DimSystem: 717441
EnError: 0.00261983
RotError: 0.002654
DisError: 1.69655e-05
KirError: 0.708029
DisCentError: 1.63252e-05
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.31148
TprocDDRCore: 6.52
TwallModel: 9.98149
TprocModel: 64.97
TwallSolve: 252.891
TprocSolve: 252.87


==> outputs/kirchoff_limit/tri2_k0_t1e-4/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0048525     0.06          0.0797646   0.51        0.0408798   0.03
0.0122474     0.19          0.237863    1.63        0.322822    0.33
0.0388636     0.69          0.640829    4.42        3.30856     3.31
0.0764124     1.74          2.33973     15.97       28.4446     28.45
0.31148       6.52          9.98149     64.97       252.891     252.87


==> outputs/kirchoff_limit/tri2_k0_t1e-5/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
0    0.0707107   800      1240     2480       441       0.0656833   --    0.00137923    --
0    0.0353553   3200     4880     9760       1681      0.0213133   1.62  0.000338748   2.03
0    0.0176777   12800    19360    38720      6561      0.0104831   1.02  6.50305e-05   2.38
0    0.00883883  51200    77120    154240     25921     0.00522655  1.00  4.86287e-05   0.42
0    0.00441942  204800   307840   615680     103041    0.00261472  1.00  1.95753e-05   1.31


==> outputs/kirchoff_limit/tri2_k0_t1e-5/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_1.typ2
Degree: 0
MeshSize: 0.0707107
NbCells: 800
NbEdges: 1240
NbVertices: 441
DimEXCurl: 2480
DimXGrad: 441
DimSystem: 2841
EnError: 0.0656833
RotError: 0.0434543
DisError: 0.00162639
KirError: 1.00029
DisCentError: 0.00137923
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00478401
TprocDDRCore: 0.05
TwallModel: 0.0694566
TprocModel: 0.48
TwallSolve: 0.0393333
TprocSolve: 0.04


==> outputs/kirchoff_limit/tri2_k0_t1e-5/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_2.typ2
Degree: 0
MeshSize: 0.0353553
NbCells: 3200
NbEdges: 4880
NbVertices: 1681
DimEXCurl: 9760
DimXGrad: 1681
DimSystem: 11281
EnError: 0.0213133
RotError: 0.0214435
DisError: 0.000399409
KirError: 2.54591
DisCentError: 0.000338748
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0113058
TprocDDRCore: 0.2
TwallModel: 0.184902
TprocModel: 1.39
TwallSolve: 0.319612
TprocSolve: 0.32


==> outputs/kirchoff_limit/tri2_k0_t1e-5/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_3.typ2
Degree: 0
MeshSize: 0.0176777
NbCells: 12800
NbEdges: 19360
NbVertices: 6561
DimEXCurl: 38720
DimXGrad: 6561
DimSystem: 44961
EnError: 0.0104831
RotError: 0.0106596
DisError: 8.75798e-05
KirError: 0.0419913
DisCentError: 6.50305e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0324845
TprocDDRCore: 0.69
TwallModel: 0.592736
TprocModel: 4.23
TwallSolve: 3.31399
TprocSolve: 3.31


==> outputs/kirchoff_limit/tri2_k0_t1e-5/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_4.typ2
Degree: 0
MeshSize: 0.00883883
NbCells: 51200
NbEdges: 77120
NbVertices: 25921
DimEXCurl: 154240
DimXGrad: 25921
DimSystem: 179521
EnError: 0.00522655
RotError: 0.0053155
DisError: 5.46476e-05
KirError: 0.00176553
DisCentError: 4.86287e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.07978
TprocDDRCore: 1.75
TwallModel: 2.37514
TprocModel: 15.96
TwallSolve: 28.465
TprocSolve: 28.46


==> outputs/kirchoff_limit/tri2_k0_t1e-5/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri1_5.typ2
Degree: 0
MeshSize: 0.00441942
NbCells: 204800
NbEdges: 307840
NbVertices: 103041
DimEXCurl: 615680
DimXGrad: 103041
DimSystem: 717441
EnError: 0.00261472
RotError: 0.002659
DisError: 7.43204e-05
KirError: 0.00691577
DisCentError: 1.95753e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.303796
TprocDDRCore: 6.46
TwallModel: 11.0947
TprocModel: 78.62
TwallSolve: 251.819
TprocSolve: 251.79


==> outputs/kirchoff_limit/tri2_refined_boundary_k0_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.282843   146      245      490        100       0.14115    --    0.0969901     --
0    0.141421   584      928      1856       345       0.0585626  1.27  0.00116224    6.38
0    0.0707107  2336     3608     7216       1273      0.0284969  1.04  0.000367061   1.66


==> outputs/kirchoff_limit/tri2_refined_boundary_k0_t1e-3/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri2_refined_boundary1.typ2
Degree: 0
MeshSize: 0.282843
NbCells: 146
NbEdges: 245
NbVertices: 100
DimEXCurl: 490
DimXGrad: 100
DimSystem: 550
EnError: 0.14115
RotError: 0.12869
DisError: 0.0344195
KirError: 0.985356
DisCentError: 0.0969901
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00132727
TprocDDRCore: 0.01
TwallModel: 0.0139724
TprocModel: 0.04
TwallSolve: 0.00450897
TprocSolve: 0


==> outputs/kirchoff_limit/tri2_refined_boundary_k0_t1e-3/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri2_refined_boundary2.typ2
Degree: 0
MeshSize: 0.141421
NbCells: 584
NbEdges: 928
NbVertices: 345
DimEXCurl: 1856
DimXGrad: 345
DimSystem: 2121
EnError: 0.0585626
RotError: 0.0594078
DisError: 0.00832801
KirError: 0.907315
DisCentError: 0.00116224
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00311382
TprocDDRCore: 0.02
TwallModel: 0.040471
TprocModel: 0.15
TwallSolve: 0.0263778
TprocSolve: 0.02


==> outputs/kirchoff_limit/tri2_refined_boundary_k0_t1e-3/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/tri2_refined_boundary3.typ2
Degree: 0
MeshSize: 0.0707107
NbCells: 2336
NbEdges: 3608
NbVertices: 1273
DimEXCurl: 7216
DimXGrad: 1273
DimSystem: 8329
EnError: 0.0284969
RotError: 0.0288902
DisError: 0.00204805
KirError: 8.5448
DisCentError: 0.000367061
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00928063
TprocDDRCore: 0.06
TwallModel: 0.166776
TprocModel: 0.63
TwallSolve: 0.189088
TprocSolve: 0.2


==> outputs/kirchoff_limit/tri2_refined_boundary_k0_t1e-3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00132727    0.01          0.0139724   0.04        0.00450897  0
0.00311382    0.02          0.040471    0.15        0.0263778   0.02
0.00928063    0.06          0.166776    0.63        0.189088    0.2


==> outputs/kirchoff_limit/tri_k0_t1e-1/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError   Rate  DisCentError  Rate
0    0.125       224      352      704        129       0.246927  --    0.0647537     --
0    0.0625      896      1376     2752       481       0.233669  0.08  0.0582981     0.15
0    0.03125     3584     5440     10880      1857      0.230654  0.02  0.0568635     0.04
0    0.015625    14336    21632    43264      7297      0.229942  0.00  0.0565136     0.01
0    0.0078125   57344    86272    172544     28929     0.229769  0.00  0.0564266     0.00
0    0.00390625  229376   344576   689152     115201    0.229727  0.00  0.056405      0.00


==> outputs/kirchoff_limit/tri_k0_t1e-1/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_2.typ2
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimEXCurl: 704
DimXGrad: 129
DimSystem: 801
EnError: 0.246927
RotError: 0.0927542
DisError: 0.0645124
KirError: 6331.88
DisCentError: 0.0647537
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00354244
TprocDDRCore: 0.01
TwallModel: 0.035154
TprocModel: 0.15
TwallSolve: 0.0124125
TprocSolve: 0.01


==> outputs/kirchoff_limit/tri_k0_t1e-1/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_3.typ2
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimEXCurl: 2752
DimXGrad: 481
DimSystem: 3169
EnError: 0.233669
RotError: 0.0440252
DisError: 0.0582283
KirError: 101760
DisCentError: 0.0582981
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00517379
TprocDDRCore: 0.05
TwallModel: 0.106485
TprocModel: 0.57
TwallSolve: 0.0384615
TprocSolve: 0.05


==> outputs/kirchoff_limit/tri_k0_t1e-1/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_4.typ2
Degree: 0
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
DimEXCurl: 10880
DimXGrad: 1857
DimSystem: 12609
EnError: 0.230654
RotError: 0.0214437
DisError: 0.0568434
KirError: 1.12428e+06
DisCentError: 0.0568635
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0137136
TprocDDRCore: 0.24
TwallModel: 0.282271
TprocModel: 1.92
TwallSolve: 0.277984
TprocSolve: 0.28


==> outputs/kirchoff_limit/tri_k0_t1e-1/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_5.typ2
Degree: 0
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
DimEXCurl: 43264
DimXGrad: 7297
DimSystem: 50305
EnError: 0.229942
RotError: 0.0105804
DisError: 0.0565081
KirError: 633917
DisCentError: 0.0565136
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.033695
TprocDDRCore: 0.71
TwallModel: 0.642692
TprocModel: 4.59
TwallSolve: 2.6832
TprocSolve: 2.69


==> outputs/kirchoff_limit/tri_k0_t1e-1/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_6.typ2
Degree: 0
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbVertices: 28929
DimEXCurl: 172544
DimXGrad: 28929
DimSystem: 200961
EnError: 0.229769
RotError: 0.00525513
DisError: 0.0564252
KirError: 635213
DisCentError: 0.0564266
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0804512
TprocDDRCore: 1.84
TwallModel: 2.66311
TprocModel: 17.82
TwallSolve: 20.4736
TprocSolve: 20.47


==> outputs/kirchoff_limit/tri_k0_t1e-1/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_7.typ2
Degree: 0
MeshSize: 0.00390625
NbCells: 229376
NbEdges: 344576
NbVertices: 115201
DimEXCurl: 689152
DimXGrad: 115201
DimSystem: 803329
EnError: 0.229727
RotError: 0.00261885
DisError: 0.0564046
KirError: 107015
DisCentError: 0.056405
thickness (t): 0.1
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.261692
TprocDDRCore: 6.61
TwallModel: 11.0877
TprocModel: 72.74
TwallSolve: 180.809
TprocSolve: 180.8


==> outputs/kirchoff_limit/tri_k0_t1e-1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00354244    0.01          0.035154    0.15        0.0124125   0.01
0.00517379    0.05          0.106485    0.57        0.0384615   0.05
0.0137136     0.24          0.282271    1.92        0.277984    0.28
0.033695      0.71          0.642692    4.59        2.6832      2.69
0.0804512     1.84          2.66311     17.82       20.4736     20.47
0.261692      6.61          11.0877     72.74       180.809     180.8


==> outputs/kirchoff_limit/tri_k0_t1e-2/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError    Rate  DisCentError  Rate
0    0.125       224      352      704        129       0.0937418  --    0.00875534    --
0    0.0625      896      1376     2752       481       0.048908   0.94  0.00231511    1.92
0    0.03125     3584     5440     10880      1857      0.0311588  0.65  0.00097229    1.25
0    0.015625    14336    21632    43264      7297      0.0251986  0.31  0.000663295   0.55
0    0.0078125   57344    86272    172544     28929     0.0235234  0.10  0.000588635   0.17
0    0.00390625  229376   344576   689152     115201    0.0230926  0.03  0.000570138   0.05


==> outputs/kirchoff_limit/tri_k0_t1e-2/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_2.typ2
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimEXCurl: 704
DimXGrad: 129
DimSystem: 801
EnError: 0.0937418
RotError: 0.0924575
DisError: 0.00968977
KirError: 62.8829
DisCentError: 0.00875534
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00298965
TprocDDRCore: 0.02
TwallModel: 0.0290148
TprocModel: 0.13
TwallSolve: 0.021228
TprocSolve: 0.02


==> outputs/kirchoff_limit/tri_k0_t1e-2/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_3.typ2
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimEXCurl: 2752
DimXGrad: 481
DimSystem: 3169
EnError: 0.048908
RotError: 0.0438935
DisError: 0.00249376
KirError: 1020.24
DisCentError: 0.00231511
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00625561
TprocDDRCore: 0.05
TwallModel: 0.0883546
TprocModel: 0.57
TwallSolve: 0.0504014
TprocSolve: 0.05


==> outputs/kirchoff_limit/tri_k0_t1e-2/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_4.typ2
Degree: 0
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
DimEXCurl: 10880
DimXGrad: 1857
DimSystem: 12609
EnError: 0.0311588
RotError: 0.0214005
DisError: 0.000995471
KirError: 11259
DisCentError: 0.00097229
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0131738
TprocDDRCore: 0.23
TwallModel: 0.256772
TprocModel: 1.78
TwallSolve: 0.425592
TprocSolve: 0.43


==> outputs/kirchoff_limit/tri_k0_t1e-2/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_5.typ2
Degree: 0
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
DimEXCurl: 43264
DimXGrad: 7297
DimSystem: 50305
EnError: 0.0251986
RotError: 0.0105685
DisError: 0.000665456
KirError: 6341.36
DisCentError: 0.000663295
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0412807
TprocDDRCore: 0.78
TwallModel: 0.651318
TprocModel: 4.75
TwallSolve: 3.87199
TprocSolve: 3.87


==> outputs/kirchoff_limit/tri_k0_t1e-2/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_6.typ2
Degree: 0
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbVertices: 28929
DimEXCurl: 172544
DimXGrad: 28929
DimSystem: 200961
EnError: 0.0235234
RotError: 0.00525284
DisError: 0.000588823
KirError: 6352.39
DisCentError: 0.000588635
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0870477
TprocDDRCore: 1.97
TwallModel: 2.69659
TprocModel: 18.14
TwallSolve: 27.6074
TprocSolve: 27.61


==> outputs/kirchoff_limit/tri_k0_t1e-2/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_7.typ2
Degree: 0
MeshSize: 0.00390625
NbCells: 229376
NbEdges: 344576
NbVertices: 115201
DimEXCurl: 689152
DimXGrad: 115201
DimSystem: 803329
EnError: 0.0230926
RotError: 0.00261856
DisError: 0.000570157
KirError: 1070.15
DisCentError: 0.000570138
thickness (t): 0.01
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.270804
TprocDDRCore: 6.55
TwallModel: 11.1067
TprocModel: 73.12
TwallSolve: 220.265
TprocSolve: 220.24


==> outputs/kirchoff_limit/tri_k0_t1e-2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00298965    0.02          0.0290148   0.13        0.021228    0.02
0.00625561    0.05          0.0883546   0.57        0.0504014   0.05
0.0131738     0.23          0.256772    1.78        0.425592    0.43
0.0412807     0.78          0.651318    4.75        3.87199     3.87
0.0870477     1.97          2.69659     18.14       27.6074     27.61
0.270804      6.55          11.1067     73.12       220.265     220.24


==> outputs/kirchoff_limit/tri_k0_t1e-3/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
0    0.125       224      352      704        129       0.0909623   --    0.00820672    --
0    0.0625      896      1376     2752       481       0.0432202   1.07  0.00176066    2.22
0    0.03125     3584     5440     10880      1857      0.0211767   1.03  0.000414654   2.09
0    0.015625    14336    21632    43264      7297      0.0106504   0.99  0.000104634   1.99
0    0.0078125   57344    86272    172544     28929     0.00565659  0.91  3.00182e-05   1.80
0    0.00390625  229376   344576   689152     115201    0.00345163  0.71  1.17078e-05   1.36


==> outputs/kirchoff_limit/tri_k0_t1e-3/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_2.typ2
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimEXCurl: 704
DimXGrad: 129
DimSystem: 801
EnError: 0.0909623
RotError: 0.0924569
DisError: 0.00919571
KirError: 0.624122
DisCentError: 0.00820672
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00302838
TprocDDRCore: 0.01
TwallModel: 0.0263829
TprocModel: 0.13
TwallSolve: 0.0109507
TprocSolve: 0.01


==> outputs/kirchoff_limit/tri_k0_t1e-3/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_3.typ2
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimEXCurl: 2752
DimXGrad: 481
DimSystem: 3169
EnError: 0.0432202
RotError: 0.0438986
DisError: 0.00198121
KirError: 9.43375
DisCentError: 0.00176066
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00434185
TprocDDRCore: 0.06
TwallModel: 0.0843589
TprocModel: 0.54
TwallSolve: 0.0506115
TprocSolve: 0.05


==> outputs/kirchoff_limit/tri_k0_t1e-3/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_4.typ2
Degree: 0
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
DimEXCurl: 10880
DimXGrad: 1857
DimSystem: 12609
EnError: 0.0211767
RotError: 0.0214096
DisError: 0.000460023
KirError: 112.252
DisCentError: 0.000414654
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0144956
TprocDDRCore: 0.21
TwallModel: 0.286356
TprocModel: 1.92
TwallSolve: 0.413732
TprocSolve: 0.42


==> outputs/kirchoff_limit/tri_k0_t1e-3/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_5.typ2
Degree: 0
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
DimEXCurl: 43264
DimXGrad: 7297
DimSystem: 50305
EnError: 0.0106504
RotError: 0.0105755
DisError: 0.00011409
KirError: 63.5522
DisCentError: 0.000104634
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0340688
TprocDDRCore: 0.74
TwallModel: 0.679651
TprocModel: 4.6
TwallSolve: 3.86536
TprocSolve: 3.86


==> outputs/kirchoff_limit/tri_k0_t1e-3/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_6.typ2
Degree: 0
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbVertices: 28929
DimEXCurl: 172544
DimXGrad: 28929
DimSystem: 200961
EnError: 0.00565659
RotError: 0.00525561
DisError: 3.18982e-05
KirError: 63.666
DisCentError: 3.00182e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0838461
TprocDDRCore: 1.91
TwallModel: 2.63415
TprocModel: 18.04
TwallSolve: 30.2872
TprocSolve: 30.28


==> outputs/kirchoff_limit/tri_k0_t1e-3/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_7.typ2
Degree: 0
MeshSize: 0.00390625
NbCells: 229376
NbEdges: 344576
NbVertices: 115201
DimEXCurl: 689152
DimXGrad: 115201
DimSystem: 803329
EnError: 0.00345163
RotError: 0.00261915
DisError: 1.19987e-05
KirError: 10.7164
DisCentError: 1.17078e-05
thickness (t): 0.001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.318323
TprocDDRCore: 6.99
TwallModel: 11.3045
TprocModel: 73.59
TwallSolve: 259.24
TprocSolve: 259.22


==> outputs/kirchoff_limit/tri_k0_t1e-3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00302838    0.01          0.0263829   0.13        0.0109507   0.01
0.00434185    0.06          0.0843589   0.54        0.0506115   0.05
0.0144956     0.21          0.286356    1.92        0.413732    0.42
0.0340688     0.74          0.679651    4.6         3.86536     3.86
0.0838461     1.91          2.63415     18.04       30.2872     30.28
0.318323      6.99          11.3045     73.59       259.24      259.22


==> outputs/kirchoff_limit/tri_k0_t1e-4/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
0    0.125       224      352      704        129       0.0977407   --    0.00820127    --
0    0.0625      896      1376     2752       481       0.0432178   1.18  0.00175512    2.22
0    0.03125     3584     5440     10880      1857      0.0210531   1.04  0.000408981   2.10
0    0.015625    14336    21632    43264      7297      0.0104017   1.02  9.87185e-05   2.05
0    0.0078125   57344    86272    172544     28929     0.00517378  1.01  2.60709e-05   1.92
0    0.00390625  229376   344576   689152     115201    0.00258696  1.00  2.42571e-06   3.43


==> outputs/kirchoff_limit/tri_k0_t1e-4/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_2.typ2
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimEXCurl: 704
DimXGrad: 129
DimSystem: 801
EnError: 0.0977407
RotError: 0.0924569
DisError: 0.00919083
KirError: 0.994929
DisCentError: 0.00820127
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00236566
TprocDDRCore: 0.01
TwallModel: 0.0209802
TprocModel: 0.15
TwallSolve: 0.0184957
TprocSolve: 0.01


==> outputs/kirchoff_limit/tri_k0_t1e-4/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_3.typ2
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimEXCurl: 2752
DimXGrad: 481
DimSystem: 3169
EnError: 0.0432178
RotError: 0.0438987
DisError: 0.0019762
KirError: 0.921742
DisCentError: 0.00175512
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00530088
TprocDDRCore: 0.06
TwallModel: 0.0768493
TprocModel: 0.55
TwallSolve: 0.0703434
TprocSolve: 0.07


==> outputs/kirchoff_limit/tri_k0_t1e-4/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_4.typ2
Degree: 0
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
DimEXCurl: 10880
DimXGrad: 1857
DimSystem: 12609
EnError: 0.0210531
RotError: 0.0214098
DisError: 0.000454841
KirError: 0.702214
DisCentError: 0.000408981
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0147267
TprocDDRCore: 0.23
TwallModel: 0.273026
TprocModel: 1.92
TwallSolve: 0.418455
TprocSolve: 0.43


==> outputs/kirchoff_limit/tri_k0_t1e-4/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_5.typ2
Degree: 0
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
DimEXCurl: 43264
DimXGrad: 7297
DimSystem: 50305
EnError: 0.0104017
RotError: 0.0105759
DisError: 0.000108645
KirError: 0.616302
DisCentError: 9.87185e-05
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0331356
TprocDDRCore: 0.74
TwallModel: 0.684103
TprocModel: 4.61
TwallSolve: 3.86381
TprocSolve: 3.86


==> outputs/kirchoff_limit/tri_k0_t1e-4/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_6.typ2
Degree: 0
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbVertices: 28929
DimEXCurl: 172544
DimXGrad: 28929
DimSystem: 200961
EnError: 0.00517378
RotError: 0.00525644
DisError: 2.81911e-05
KirError: 0.635731
DisCentError: 2.60709e-05
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0819805
TprocDDRCore: 1.88
TwallModel: 2.72313
TprocModel: 18.18
TwallSolve: 30.2791
TprocSolve: 30.27


==> outputs/kirchoff_limit/tri_k0_t1e-4/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_7.typ2
Degree: 0
MeshSize: 0.00390625
NbCells: 229376
NbEdges: 344576
NbVertices: 115201
DimEXCurl: 689152
DimXGrad: 115201
DimSystem: 803329
EnError: 0.00258696
RotError: 0.00262046
DisError: 5.87821e-06
KirError: 0.107282
DisCentError: 2.42571e-06
thickness (t): 0.0001
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.283438
TprocDDRCore: 6.68
TwallModel: 11.1051
TprocModel: 73.15
TwallSolve: 260.844
TprocSolve: 260.83


==> outputs/kirchoff_limit/tri_k0_t1e-4/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00236566    0.01          0.0209802   0.15        0.0184957   0.01
0.00530088    0.06          0.0768493   0.55        0.0703434   0.07
0.0147267     0.23          0.273026    1.92        0.418455    0.43
0.0331356     0.74          0.684103    4.61        3.86381     3.86
0.0819805     1.88          2.72313     18.18       30.2791     30.27
0.283438      6.68          11.1051     73.15       260.844     260.83


==> outputs/kirchoff_limit/tri_k0_t1e-5/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimEXCurl  DimXGRad  EnError     Rate  DisCentError  Rate
0    0.125       224      352      704        129       0.35088     --    0.00820272    --
0    0.0625      896      1376     2752       481       0.0486972   2.85  0.00175757    2.22
0    0.03125     3584     5440     10880      1857      0.0210986   1.21  0.000395256   2.15
0    0.015625    14336    21632    43264      7297      0.0103996   1.02  7.06894e-05   2.48
0    0.0078125   57344    86272    172544     28929     0.00516938  1.01  4.52672e-05   0.64
0    0.00390625  229376   344576   689152     115201    0.00273651  0.92  0.000680157   -3.91


==> outputs/kirchoff_limit/tri_k0_t1e-5/results-1.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_2.typ2
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimEXCurl: 704
DimXGrad: 129
DimSystem: 801
EnError: 0.35088
RotError: 0.092457
DisError: 0.00919208
KirError: 0.999952
DisCentError: 0.00820272
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00348618
TprocDDRCore: 0.01
TwallModel: 0.026192
TprocModel: 0.16
TwallSolve: 0.0097093
TprocSolve: 0


==> outputs/kirchoff_limit/tri_k0_t1e-5/results-2.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_3.typ2
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimEXCurl: 2752
DimXGrad: 481
DimSystem: 3169
EnError: 0.0486972
RotError: 0.0438987
DisError: 0.00197861
KirError: 1.00102
DisCentError: 0.00175757
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.00583967
TprocDDRCore: 0.05
TwallModel: 0.092681
TprocModel: 0.56
TwallSolve: 0.0496242
TprocSolve: 0.05


==> outputs/kirchoff_limit/tri_k0_t1e-5/results-3.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_4.typ2
Degree: 0
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
DimEXCurl: 10880
DimXGrad: 1857
DimSystem: 12609
EnError: 0.0210986
RotError: 0.0214099
DisError: 0.000442442
KirError: 0.682217
DisCentError: 0.000395256
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0135201
TprocDDRCore: 0.23
TwallModel: 0.240632
TprocModel: 1.76
TwallSolve: 0.415424
TprocSolve: 0.41


==> outputs/kirchoff_limit/tri_k0_t1e-5/results-4.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_5.typ2
Degree: 0
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
DimEXCurl: 43264
DimXGrad: 7297
DimSystem: 50305
EnError: 0.0103996
RotError: 0.010576
DisError: 8.58992e-05
KirError: 0.0195838
DisCentError: 7.06894e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0377777
TprocDDRCore: 0.75
TwallModel: 0.681985
TprocModel: 4.74
TwallSolve: 3.91531
TprocSolve: 3.92


==> outputs/kirchoff_limit/tri_k0_t1e-5/results-5.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_6.typ2
Degree: 0
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbVertices: 28929
DimEXCurl: 172544
DimXGrad: 28929
DimSystem: 200961
EnError: 0.00516938
RotError: 0.00525714
DisError: 6.39641e-05
KirError: 0.00521442
DisCentError: 4.52672e-05
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.0844486
TprocDDRCore: 1.93
TwallModel: 2.67581
TprocModel: 17.94
TwallSolve: 30.2811
TprocSolve: 30.28


==> outputs/kirchoff_limit/tri_k0_t1e-5/results-6.txt <==
Solution: 4
Boundary conditions: SS
Mesh: /home/jdroniou/programmes/github/HArDCore2D/typ2_meshes/mesh1_7.typ2
Degree: 0
MeshSize: 0.00390625
NbCells: 229376
NbEdges: 344576
NbVertices: 115201
DimEXCurl: 689152
DimXGrad: 115201
DimSystem: 803329
EnError: 0.00273651
RotError: 0.00277961
DisError: 0.000787914
KirError: 0.00147687
DisCentError: 0.000680157
thickness (t): 1e-05
Young modulus (E): 1
Poisson ratio (nu): 0.3
TwallDDRCore: 0.334369
TprocDDRCore: 7.18
TwallModel: 11.2849
TprocModel: 73.13
TwallSolve: 260.887
TprocSolve: 260.86


==> outputs/kirchoff_limit/tri_k0_t1e-5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00348618    0.01          0.026192    0.16        0.0097093   0
0.00583967    0.05          0.092681    0.56        0.0496242   0.05
0.0135201     0.23          0.240632    1.76        0.415424    0.41
0.0377777     0.75          0.681985    4.74        3.91531     3.92
0.0844486     1.93          2.67581     17.94       30.2811     30.28
0.334369      7.18          11.2849     73.13       260.887     260.86


==> outputs/polynomial_solution/hexa_k0_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.241412   121      400      800        280       0.554024   --
0    0.129713   441      1400     2800       960       0.345209   0.76
0    0.0657364  1681     5200     10400      3520      0.203467   0.78
0    0.0329799  6561     20000    40000      13440     0.111667   0.87
0    0.016504   25921    78400    156800     52480     0.0581681  0.94


==> outputs/polynomial_solution/hexa_k0_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error     Rate
0    0.241412   121      400      800        280       0.621546  --
0    0.129713   441      1400     2800       960       0.389868  0.75
0    0.0657364  1681     5200     10400      3520      0.230376  0.77
0    0.0329799  6561     20000    40000      13440     0.126549  0.87
0    0.016504   25921    78400    156800     52480     0.065944  0.94


==> outputs/polynomial_solution/hexa_k0_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error     Rate
0    0.241412   121      400      800        280       0.953143  --
0    0.129713   441      1400     2800       960       0.436883  1.26
0    0.0657364  1681     5200     10400      3520      0.230886  0.94
0    0.0329799  6561     20000    40000      13440     0.126556  0.87
0    0.016504   25921    78400    156800     52480     0.065945  0.94


==> outputs/polynomial_solution/hexa_k1_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
1    0.241412   121      400      1963       801       0.168045     --
1    0.129713   441      1400     6923       2801      0.0513734    1.91
1    0.0657364  1681     5200     25843      10401     0.0141601    1.90
1    0.0329799  6561     20000    99683      40001     0.00369891   1.95
1    0.016504   25921    78400    391363     156801    0.000943777  1.97


==> outputs/polynomial_solution/hexa_k1_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.241412   121      400      1963       801       0.186088    --
1    0.129713   441      1400     6923       2801      0.0574338   1.89
1    0.0657364  1681     5200     25843      10401     0.0159264   1.89
1    0.0329799  6561     20000    99683      40001     0.00417351  1.94
1    0.016504   25921    78400    391363     156801    0.0010665   1.97


==> outputs/polynomial_solution/hexa_k1_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.241412   121      400      1963       801       0.208411    --
1    0.129713   441      1400     6923       2801      0.0575909   2.07
1    0.0657364  1681     5200     25843      10401     0.0159271   1.89
1    0.0329799  6561     20000    99683      40001     0.00423007  1.92
1    0.016504   25921    78400    391363     156801    0.00299473  0.50


==> outputs/polynomial_solution/hexa_k2_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.241412   121      400      3368       1443      0.0298827    --
2    0.129713   441      1400     11928      5083      0.00468896   2.98
2    0.0657364  1681     5200     44648      18963     0.000632455  2.95
2    0.0329799  6561     20000    172488     73123     8.16589e-05  2.97


==> outputs/polynomial_solution/hexa_k2_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.241412   121      400      3368       1443      0.0328598    --
2    0.129713   441      1400     11928      5083      0.00516809   2.98
2    0.0657364  1681     5200     44648      18963     0.000699891  2.94
2    0.0329799  6561     20000    172488     73123     9.04179e-05  2.97


==> outputs/polynomial_solution/hexa_k2_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
2    0.241412   121      400      3368       1443      0.0331132   --
2    0.129713   441      1400     11928      5083      0.00518114  2.99
2    0.0657364  1681     5200     44648      18963     0.00165373  1.68
2    0.0329799  6561     20000    172488     73123     0.00418447  -1.35


==> outputs/polynomial_solution/hexa_k3_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.241412   121      400      5015       2206      0.00439901   --
3    0.129713   441      1400     17815      7806      0.000396407  3.87
3    0.0657364  1681     5200     66815      29206     2.87165e-05  3.86
3    0.0329799  6561     20000    258415     112806    1.89955e-06  3.94


==> outputs/polynomial_solution/hexa_k3_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.241412   121      400      5015       2206      0.00474563   --
3    0.129713   441      1400     17815      7806      0.000410519  3.94
3    0.0657364  1681     5200     66815      29206     2.93195e-05  3.88
3    0.0329799  6561     20000    258415     112806    3.25744e-06  3.19


==> outputs/polynomial_solution/hexa_k3_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
3    0.241412   121      400      5015       2206      0.00484337  --
3    0.129713   441      1400     17815      7806      0.00231158  1.19
3    0.0657364  1681     5200     66815      29206     0.00797607  -1.82
3    0.0329799  6561     20000    258415     112806    0.0252743   -1.67


==> outputs/polynomial_solution/locref_k0_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.176777   160      352      704        193       0.521674   --
0    0.0883883  640      1344     2688       705       0.337692   0.63
0    0.0441942  2560     5248     10496      2689      0.188743   0.84
0    0.0220971  10240    20736    41472      10497     0.0981079  0.94


==> outputs/polynomial_solution/locref_k0_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error     Rate
0    0.176777   160      352      704        193       0.580639  --
0    0.0883883  640      1344     2688       705       0.379847  0.61
0    0.0441942  2560     5248     10496      2689      0.213351  0.83
0    0.0220971  10240    20736    41472      10497     0.111129  0.94


==> outputs/polynomial_solution/locref_k0_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error     Rate
0    0.176777   160      352      704        193       0.991799  --
0    0.0883883  640      1344     2688       705       0.515564  0.94
0    0.0441942  2560     5248     10496      2689      0.214849  1.26
0    0.0220971  10240    20736    41472      10497     0.111143  0.95


==> outputs/polynomial_solution/locref_k1_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.176777   160      352      1888       705       0.210523    --
1    0.0883883  640      1344     7296       2689      0.0570796   1.88
1    0.0441942  2560     5248     28672      10497     0.0147658   1.95
1    0.0220971  10240    20736    113664     41473     0.00375601  1.97


==> outputs/polynomial_solution/locref_k1_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.176777   160      352      1888       705       0.234359    --
1    0.0883883  640      1344     7296       2689      0.0639972   1.87
1    0.0441942  2560     5248     28672      10497     0.0166665   1.94
1    0.0220971  10240    20736    113664     41473     0.00425194  1.97


==> outputs/polynomial_solution/locref_k1_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.176777   160      352      1888       705       0.604572    --
1    0.0883883  640      1344     7296       2689      0.0682854   3.15
1    0.0441942  2560     5248     28672      10497     0.0166848   2.03
1    0.0220971  10240    20736    113664     41473     0.00426749  1.97


==> outputs/polynomial_solution/locref_k2_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.176777   160      352      3392       1377      0.0278353    --
2    0.0883883  640      1344     13184      5313      0.00388479   2.84
2    0.0441942  2560     5248     51968      20865     0.000507001  2.94
2    0.0220971  10240    20736    206336     82689     6.45753e-05  2.97


==> outputs/polynomial_solution/locref_k2_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.176777   160      352      3392       1377      0.0300351    --
2    0.0883883  640      1344     13184      5313      0.00420568   2.84
2    0.0441942  2560     5248     51968      20865     0.000560707  2.91
2    0.0220971  10240    20736    206336     82689     7.23427e-05  2.95


==> outputs/polynomial_solution/locref_k2_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
2    0.176777   160      352      3392       1377      0.0807956   --
2    0.0883883  640      1344     13184      5313      0.00440532  4.20
2    0.0441942  2560     5248     51968      20865     0.0010176   2.11
2    0.0220971  10240    20736    206336     82689     0.00169155  -0.73


==> outputs/polynomial_solution/locref_k3_t1e-1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.176777   160      352      5216       2209      0.00327631   --
3    0.0883883  640      1344     20352      8577      0.000231459  3.82
3    0.0441942  2560     5248     80384      33793     1.51708e-05  3.93
3    0.0220971  10240    20736    319488     134145    9.70087e-07  3.97


==> outputs/polynomial_solution/locref_k3_t1e-3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.176777   160      352      5216       2209      0.00338299   --
3    0.0883883  640      1344     20352      8577      0.000240834  3.81
3    0.0441942  2560     5248     80384      33793     1.61736e-05  3.90
3    0.0220971  10240    20736    319488     134145    1.83611e-06  3.14


==> outputs/polynomial_solution/locref_k3_t1e-5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.176777   160      352      5216       2209      0.00734578   --
3    0.0883883  640      1344     20352      8577      0.000340261  4.43
3    0.0441942  2560     5248     80384      33793     0.00115247   -1.76
3    0.0220971  10240    20736    319488     134145    0.0213798    -4.21


==> outputs/polynomial_solution/tri_k0_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.125     224      352      704        129       0.190621   --
0    0.0625    896      1376     2752       481       0.0892928  1.09
0    0.03125   3584     5440     10880      1857      0.0433183  1.04
0    0.015625  14336    21632    43264      7297      0.0213778  1.02


==> outputs/polynomial_solution/tri_k0_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.125     224      352      704        129       0.218555   --
0    0.0625    896      1376     2752       481       0.0995834  1.13
0    0.03125   3584     5440     10880      1857      0.0482412  1.05
0    0.015625  14336    21632    43264      7297      0.0237832  1.02


==> outputs/polynomial_solution/tri_k0_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error      Rate
0    0.125     224      352      704        129       0.984082   --
0    0.0625    896      1376     2752       481       0.323251   1.61
0    0.03125   3584     5440     10880      1857      0.0522745  2.63
0    0.015625  14336    21632    43264      7297      0.0238159  1.13


==> outputs/polynomial_solution/tri_k1_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.125     224      352      2080       705       0.0640182   --
1    0.0625    896      1376     8192       2753      0.0162736   1.98
1    0.03125   3584     5440     32512      10881     0.00410114  1.99
1    0.015625  14336    21632    129536     43265     0.00102838  2.00


==> outputs/polynomial_solution/tri_k1_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.125     224      352      2080       705       0.070991    --
1    0.0625    896      1376     8192       2753      0.017837    1.99
1    0.03125   3584     5440     32512      10881     0.00446961  2.00
1    0.015625  14336    21632    129536     43265     0.00111891  2.00


==> outputs/polynomial_solution/tri_k1_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error       Rate
1    0.125     224      352      2080       705       0.200947    --
1    0.0625    896      1376     8192       2753      0.0190441   3.40
1    0.03125   3584     5440     32512      10881     0.00447518  2.09
1    0.015625  14336    21632    129536     43265     0.00116389  1.94


==> outputs/polynomial_solution/tri_k2_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.125     224      352      3904       1505      0.00578747   --
2    0.0625    896      1376     15424      5921      0.000737112  2.97
2    0.03125   3584     5440     61312      23489     9.29937e-05  2.99
2    0.015625  14336    21632    244480     93569     1.16585e-05  3.00


==> outputs/polynomial_solution/tri_k2_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.125     224      352      3904       1505      0.00628189   --
2    0.0625    896      1376     15424      5921      0.000787376  3.00
2    0.03125   3584     5440     61312      23489     9.87102e-05  3.00
2    0.015625  14336    21632    244480     93569     1.23636e-05  3.00


==> outputs/polynomial_solution/tri_k2_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
2    0.125     224      352      3904       1505      0.0140921    --
2    0.0625    896      1376     15424      5921      0.000821184  4.10
2    0.03125   3584     5440     61312      23489     0.000479869  0.78
2    0.015625  14336    21632    244480     93569     0.000860644  -0.84


==> outputs/polynomial_solution/tri_k3_t1e-1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.125     224      352      6176       2529      0.000364295  --
3    0.0625    896      1376     24448      9985      2.47196e-05  3.88
3    0.03125   3584     5440     97280      39681     1.5651e-06   3.98
3    0.015625  14336    21632    388096     158209    9.80579e-08  4.00


==> outputs/polynomial_solution/tri_k3_t1e-3/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.125     224      352      6176       2529      0.000386905  --
3    0.0625    896      1376     24448      9985      2.58038e-05  3.91
3    0.03125   3584     5440     97280      39681     1.63065e-06  3.98
3    0.015625  14336    21632    388096     158209    2.80872e-07  2.54


==> outputs/polynomial_solution/tri_k3_t1e-5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGRad  Error        Rate
3    0.125     224      352      6176       2529      0.000904785  --
3    0.0625    896      1376     24448      9985      0.00023739   1.93
3    0.03125   3584     5440     97280      39681     0.000757221  -1.67
3    0.015625  14336    21632    388096     158209    0.00215701   -1.51

